Portfolio Construction as Linearly Constrained Separable Optimization

Mean-variance portfolio optimization problems often involve separable nonconvex terms, including penalties on capital gains, integer share constraints, and minimum position and trade sizes. We propose a heuristic algorithm for such problems based on the alternating direction method of multipliers (ADMM). This method allows for solve times in tens to hundreds of milliseconds with around 1000 securities and 100 risk factors. We also obtain a bound on the achievable performance. Our heuristic and bound are both derived from similar results for other optimization problems with a separable objective and affine equality constraints. We discuss a concrete implementation in the case where the separable terms in the objective are piecewise quadratic, and we empirically demonstrate its effectiveness for tax-aware portfolio construction.

==> data/env_input22_asset564.csv <==
lx,ly
0.0,0.0003
0.0,-9.221843946052044e-05
0.00018420431047682113,-8.913592071833665e-05
0.00036840862095364227,-8.605340197615284e-05
0.0005526129314304634,-8.297088323396905e-05
0.0007368172419072845,-7.988836449178524e-05
0.0009210215523841056,-7.680584574960145e-05
0.0011052258628609269,-7.372332700741766e-05
0.0012894301733377478,-7.064080826523385e-05
0.001473634483814569,-6.755828952305006e-05
0.0016578387942913903,-6.447577078086625e-05
0.0018420431047682113,-6.139325203868246e-05
0.0020262474152450325,-5.831073329649866e-05
0.0022104517257218537,-5.522821455431486e-05
0.002394656036198675,-5.214569581213106e-05
0.0025788603466754957,-4.906317706994727e-05
0.002763064657152317,-4.598065832776347e-05
0.002947268967629138,-4.289813958557967e-05
0.0031314732781059593,-3.981562084339587e-05
0.0033156775885827806,-3.673310210121207e-05
0.0034998818990596013,-3.365058335902828e-05
0.0034998818990596013,-3.365058335902827e-05
0.0035983396277128534,-3.197922648574715e-05
0.0036967973563661054,-3.026038596232094e-05
0.0037952550850193574,-2.8494061788749642e-05
0.0038937128136726095,-2.6680253965033264e-05
0.003992170542325861,-2.4818962491171797e-05
0.004090628270979113,-2.291018736716525e-05
0.004189085999632365,-2.0953928593013607e-05
0.004287543728285617,-1.895018616871689e-05
0.004386001456938869,-1.6898960094275078e-05
0.004484459185592121,-1.4800250369688178e-05
0.004582916914245373,-1.2654056994956197e-05
0.004681374642898625,-1.0460379970079135e-05
0.004779832371551877,-8.219219295056978e-06
0.004878290100205129,-5.930574969889739e-06
0.004976747828858381,-3.594446994577413e-06
0.005075205557511633,-1.210835369120012e-06
0.005173663286164885,1.2202599064824903e-06
0.0052721210148181374,3.698838832230067e-06
0.0053705787434713895,6.224901408122746e-06
0.0053705787434713895,6.224901408122759e-06
0.0054028145045607835,7.06487714365415e-06
0.0054350502656501775,7.909942909019901e-06
0.0054672860267395715,8.76009870422e-06
0.0054995217878289655,9.615344529254473e-06
0.0055317575489183595,1.047568038412332e-05
0.0055639933100077536,1.1341106268826501e-05
0.005596229071097148,1.2211622183364056e-05
0.005628464832186542,1.3087228127736e-05
0.0056607005932759365,1.396792410194229e-05
0.0056929363543653305,1.4853710105982928e-05
0.0057251721154547245,1.574458613985794e-05
0.0057574078765441185,1.6640552203567286e-05
0.0057896436376335125,1.754160829711102e-05
0.0058218793987229065,1.84477544204891e-05
0.0058541151598123006,1.9358990573701542e-05
0.005886350920901695,2.0275316756748372e-05
0.005918586681991089,2.1196732969629536e-05
0.005950822443080483,2.212323921234506e-05
0.005983058204169877,2.305483548489496e-05
0.005983058204169877,2.3054835484894945e-05
0.006121486315762791,2.7066262856702375e-05
0.006259914427355705,3.1077690228509806e-05
0.00639834253894862,3.508911760031729e-05
0.006536770650541534,3.910054497212472e-05
0.006675198762134448,4.311197234393215e-05
0.006813626873727363,4.712339971573961e-05
0.006952054985320277,5.1134827087547066e-05
0.007090483096913191,5.51462544593545e-05
0.007228911208506105,5.915768183116193e-05
0.007367339320099019,6.316910920296938e-05
0.007505767431691934,6.718053657477684e-05
0.007644195543284848,7.119196394658427e-05
0.007782623654877762,7.520339131839173e-05
0.007921051766470677,7.921481869019919e-05
0.008059479878063592,8.322624606200665e-05
0.008197907989656505,8.723767343381408e-05
0.008336336101249418,9.124910080562148e-05
0.008474764212842333,9.526052817742894e-05
0.008613192324435248,9.927195554923642e-05
0.008613192324435248,9.927195554923642e-05
0.008680115170777727,0.00010280268529976901
0.008747038017120208,0.0001063334150503017
0.008813960863462688,0.00010986414480083429
0.008880883709805167,0.00011339487455136688
0.008947806556147648,0.00011692560430189952
0.009014729402490127,0.0001204563340524321
0.009081652248832606,0.0001239870638029647
0.009148575095175086,0.00012751779355349728
0.009215497941517567,0.00013104852330402997
0.009282420787860046,0.00013457925305456256
0.009349343634202525,0.0001381099828050951
0.009416266480545006,0.00014164071255562784
0.009483189326887485,0.00014517144230616038
0.009550112173229965,0.00014870217205669302
0.009617035019572446,0.00015223290180722566
0.009683957865914925,0.0001557636315577582
0.009750880712257404,0.00015929436130829083
0.009817803558599885,0.00016282509105882347
0.009884726404942364,0.00016635582080935611
0.009884726404942364,0.0003


==> data/env_input23_asset467.csv <==
lx,ly
0.0,0.0015
0.0,0.0006256585832405393
0.0001088561868926308,0.000617661570060297
0.0002177123737852616,0.0006096645568800545
0.0003265685606778924,0.0006016675436998122
0.0004354247475705232,0.0005936705305195698
0.000544280934463154,0.0005856735173393275
0.0006531371213557848,0.0005776765041590852
0.0007619933082484156,0.0005696794909788428
0.0008708494951410464,0.0005616824777986005
0.0009797056820336771,0.0005536854646183582
0.001088561868926308,0.0005456884514381157
0.0011974180558189387,0.0005376914382578734
0.0013062742427115697,0.0005296944250776311
0.0014151304296042004,0.0005216974118973887
0.0015239866164968312,0.0005137003987171464
0.001632842803389462,0.000505703385536904
0.0017416989902820927,0.0004977063723566617
0.0018505551771747235,0.0004897093591764194
0.0019594113640673543,0.000481712345996177
0.002068267550959985,0.00047371533281593463
0.002068267550959985,0.0004737153328159345
0.0023252891033453634,0.000457198409272092
0.0025823106557307414,0.00044077873826407386
0.00283933220811612,0.0004244563197918801
0.003096353760501498,0.0004082311538555106
0.0033533753128868766,0.00039210324045496555
0.003610396865272255,0.00037607257959024486
0.003867418417657633,0.0003601391712613485
0.004124439970043012,0.0003443030154682766
0.00438146152242839,0.000328564112211029
0.0046384830748137686,0.0003129224614896058
0.004895504627199146,0.00029737806330400695
0.0051525261795845245,0.0002819309176542325
0.005409547731969903,0.00026658102454028235
0.00566656928435528,0.00025132838396215666
0.005923590836740659,0.0002361729959198553
0.006180612389126037,0.00022111486041337825
0.006437633941511416,0.00020615397744272565
0.006694655493896794,0.00019129034700789734
0.006951677046282173,0.00017652396910889338
0.006951677046282173,0.00017652396910889352
0.0071634934392681695,0.00017079215717889882
0.007375309832254165,0.00016512639649052997
0.007587126225240161,0.0001595266870437869
0.0077989426182261574,0.00015399302883866957
0.008010759011212152,0.00014852542187517812
0.008222575404198148,0.00014312386615331231
0.008434391797184145,0.00013778836167307242
0.00864620819017014,0.00013251890843445817
0.008858024583156137,0.00012731550643746984
0.009069840976142132,0.0001221781556821072
0.00928165736912813,0.00011710685616837037
0.009493473762114124,0.0001121016078962593
0.00970529015510012,0.00010716241086577408
0.009917106548086117,0.00010228926507691456
0.010128922941072113,9.748217052968084e-05
0.01034073933405811,9.274112722407288e-05
0.010552555727044104,8.806613516009084e-05
0.0107643721200301,8.345719433773443e-05
0.010976188513016096,7.891430475700384e-05
0.010976188513016096,7.891430475700386e-05
0.011075821765861794,7.679297500587417e-05
0.011175455018707491,7.467164525474444e-05
0.011275088271553189,7.255031550361472e-05
0.011374721524398888,7.042898575248497e-05
0.011474354777244586,6.830765600135527e-05
0.011573988030090283,6.618632625022554e-05
0.01167362128293598,6.406499649909582e-05
0.011773254535781678,6.19436667479661e-05
0.011872887788627376,5.982233699683637e-05
0.011972521041473075,5.7701007245706593e-05
0.012072154294318772,5.557967749457687e-05
0.01217178754716447,5.34583477434472e-05
0.012271420800010167,5.1337017992317475e-05
0.012371054052855865,4.921568824118775e-05
0.012470687305701562,4.7094358490058026e-05
0.01257032055854726,4.49730287389283e-05
0.01266995381139296,4.285169898779852e-05
0.012769587064238657,4.07303692366688e-05
0.012869220317084354,3.8609039485539075e-05
0.012869220317084354,3.8609039485539054e-05
0.01320522172678758,4.007526919143961e-05
0.013541223136490803,4.154149889734016e-05
0.013877224546194028,4.300772860324072e-05
0.014213225955897251,4.447395830914126e-05
0.014549227365600477,4.594018801504182e-05
0.0148852287753037,4.7406417720942376e-05
0.015221230185006925,4.887264742684292e-05
0.015557231594710149,5.033887713274348e-05
0.015893233004413372,5.180510683864402e-05
0.016229234414116597,5.327133654454458e-05
0.016565235823819822,5.4737566250445135e-05
0.016901237233523048,5.620379595634569e-05
0.017237238643226273,5.767002566224625e-05
0.017573240052929495,5.913625536814679e-05
0.01790924146263272,6.060248507404735e-05
0.018245242872335945,6.20687147799479e-05
0.018581244282039167,6.353494448584845e-05
0.01891724569174239,6.500117419174901e-05
0.019253247101445617,6.646740389764955e-05
0.019253247101445617,6.646740389764955e-05
0.02081188220534671,7.505713354810482e-05
0.0223705173092478,8.722330165489902e-05
0.023929152413148892,0.00010296590821803225
0.02548778751704998,0.00012228495323750457
0.027046422620951072,0.00014518043671331586
0.028605057724852164,0.00017165235864546608
0.030163692828753252,0.0002017007190339554
0.031722327932654344,0.0002353255178787838
0.033280963036555436,0.00027252675517995106
0.03483959814045653,0.0003133044309374575
0.03639823324435762,0.00035765854515130285
0.03795686834825871,0.0004055890978214873
0.0395155034521598,0.00045709608894801057
0.04107413855606089,0.000512179518530873
0.04263277365996199,0.0005708393865700746
0.04419140876386307,0.0006330756930656148
0.04575004386776417,0.0006988884380174944
0.047308678971665255,0.0007682776214257127
0.04886731407556635,0.0008412432432902703
0.04886731407556635,0.0015


==> data/env_input3_asset120.csv <==
lx,ly
0.0,0.0005
0.0,6.578308360860615e-05
0.00013084767380787125,6.474112606769469e-05
0.0002616953476157425,6.369916852678321e-05
0.0003925430214236137,6.265721098587175e-05
0.000523390695231485,6.161525344496029e-05
0.0006542383690393563,6.057329590404882e-05
0.0007850860428472274,5.953133836313736e-05
0.0009159337166550987,5.848938082222589e-05
0.00104678139046297,5.7447423281314425e-05
0.0011776290642708412,5.6405465740402956e-05
0.0013084767380787126,5.536350819949149e-05
0.0014393244118865837,5.4321550658580024e-05
0.0015701720856944549,5.327959311766856e-05
0.0017010197595023263,5.223763557675709e-05
0.0018318674333101974,5.119567803584562e-05
0.0019627151071180686,5.015372049493416e-05
0.00209356278092594,4.91117629540227e-05
0.0022244104547338114,4.806980541311122e-05
0.0023552581285416823,4.702784787219976e-05
0.0024861058023495537,4.5985890331288296e-05
0.0024861058023495537,4.598589033128831e-05
0.002649646895830136,4.6838601916578e-05
0.0028131879893107184,4.7691313501867696e-05
0.0029767290827913007,4.8544025087157396e-05
0.003140270176271883,4.939673667244709e-05
0.0033038112697524654,5.024944825773678e-05
0.0034673523632330477,5.110215984302648e-05
0.00363089345671363,5.195487142831618e-05
0.0037944345501942124,5.280758301360587e-05
0.003957975643674795,5.366029459889557e-05
0.004121516737155377,5.451300618418527e-05
0.004285057830635959,5.536571776947496e-05
0.004448598924116542,5.6218429354764655e-05
0.004612140017597124,5.7071140940054355e-05
0.004775681111077706,5.792385252534405e-05
0.004939222204558289,5.877656411063374e-05
0.005102763298038871,5.962927569592344e-05
0.0052663043915194534,6.048198728121314e-05
0.005429845485000036,6.133469886650283e-05
0.005593386578480618,6.218741045179253e-05
0.005593386578480618,6.218741045179253e-05
0.00604968339722978,6.521349208527352e-05
0.006505980215978941,6.953342731079137e-05
0.006962277034728102,7.514721612834603e-05
0.007418573853477263,8.205485853793757e-05
0.007874870672226425,9.025635453956596e-05
0.008331167490975585,9.975170413323124e-05
0.008787464309724748,0.00011054090731893337
0.009243761128473908,0.00012262396409667235
0.009700057947223069,0.00013600087446644812
0.010156354765972231,0.0001506716384282608
0.010612651584721392,0.00016663625598211038
0.011068948403470554,0.00018389472712799682
0.011525245222219715,0.00020244705186592003
0.011981542040968875,0.00022229323019588005
0.012437838859718036,0.00024343326211787706
0.012894135678467198,0.00026586714763191096
0.01335043249721636,0.00028959488673798166
0.013806729315965521,0.0003146164794360891
0.014263026134714682,0.00034093192572623345
0.014263026134714682,0.0005


==> data/example_function.csv <==
-1.0 4.0
-0.9682274247491639 3.8421466202838896
-0.9364548494983278 3.686312233643919
-0.9046822742474916 3.5324968400800882
-0.8729096989966555 3.380700439592398
-0.8411371237458194 3.230923032180848
-0.8093645484949833 3.083164617845438
-0.7775919732441472 2.937425196586168
-0.745819397993311 2.7937047684030376
-0.7140468227424749 2.652003333296048
-0.6822742474916388 2.5123208912651984
-0.6505016722408027 2.3746574423104887
-0.6187290969899666 2.239012986431919
-0.5869565217391305 2.10538752362949
-0.5551839464882943 1.9737810539032
-0.5234113712374582 1.8441935772530509
-0.4916387959866221 1.7166250936790417
-0.459866220735786 1.5910756031811726
-0.4280936454849498 1.4675451057594435
-0.3963210702341137 1.3460336014138545
-0.36454849498327757 1.2265410901444054
-0.33277591973244147 1.1090675719510967
-0.3010033444816054 0.9936130468339281
-0.2692307692307692 0.8801775147928994
-0.23745819397993312 0.7687609758280108
-0.205685618729097 0.6593634299392624
-0.17391304347826086 0.551984877126654
-0.14214046822742474 0.44662531739018574
-0.11036789297658862 0.3432847507298576
-0.07859531772575251 0.24196317714566953
-0.046822742474916385 0.14266059663762148
-0.015050167224080268 0.04537700920571358
0.016722408026755852 -0.049887585150054245
0.048494983277591976 -0.143133186429682
0.0802675585284281 -0.23435979463316967
0.11204013377926421 -0.32356740976051723
0.14381270903010032 -0.41075603181172465
0.17558528428093645 -0.49592566078679207
0.20735785953177258 -0.5790762966857195
0.2391304347826087 -0.6602079395085066
0.2709030100334448 -0.7393205892551536
0.30267558528428096 -0.8164142459256608
0.33444816053511706 -0.8914889095200278
0.36622073578595316 -0.9645445800382544
0.3979933110367893 -1.0355812574803416
0.4297658862876254 -1.104598941846288
0.46153846153846156 -1.1715976331360947
0.49331103678929766 -1.2365773313497612
0.5250836120401338 -1.2995380364872877
0.5568561872909699 -1.360479748548674
0.5886287625418061 -1.4194024675339203
0.6204013377926422 -1.4763061934430266
0.6521739130434783 -1.5311909262759924
0.6839464882943144 -1.5840566660328184
0.7157190635451505 -1.6349034127135043
0.7474916387959866 -1.6837311663180503
0.7792642140468228 -1.7305399268464559
0.8110367892976589 -1.7753296942987216
0.842809364548495 -1.8181004686748472
0.8745819397993311 -1.8588522499748326
0.9063545150501672 -1.8975850381986779
0.9381270903010034 -1.9342988333463833
0.9698996655518395 -1.9689936354179487
1.0016722408026757 -2.0016694444133734
1.0334448160535117 -2.0323262603326584
1.065217391304348 -2.0609640831758034
1.0969899665551839 -2.087582912942808
1.12876254180602 -2.112182749633673
1.160535117056856 -2.1347635932483975
1.1923076923076923 -2.1553254437869818
1.2240802675585285 -2.173868301249427
1.2558528428093645 -2.190392165635731
1.2876254180602007 -2.204897036945895
1.3193979933110367 -2.21738291517992
1.351170568561873 -2.227849800337804
1.382943143812709 -2.236297692419548
1.414715719063545 -2.242726591425152
1.4464882943143813 -2.2471364973546155
1.4782608695652173 -2.24952741020794
1.5100334448160535 -2.2498993299851233
1.5418060200668897 -2.248252256686167
1.5735785953177257 -2.244586190311071
1.605351170568562 -2.238901130859834
1.637123745819398 -2.231197078332457
1.6688963210702341 -2.2214740327289406
1.7006688963210703 -2.209731994049284
1.7324414715719063 -2.1959709622934867
1.7642140468227425 -2.1801909374615502
1.7959866220735785 -2.1623919195534724
1.8277591973244147 -2.142573908569255
1.859531772575251 -2.1207369045088984
1.891304347826087 -2.096880907372401
1.9230769230769231 -2.0710059171597632
1.9548494983277591 -2.043111933870986
1.9866220735785953 -2.0131989575060683
2.0183946488294313 -1.98126698806501
2.0501672240802677 -1.9473160255478126
2.0819397993311037 -1.911346069954475
2.1137123745819397 -1.8733571212849967
2.1454849498327757 -1.833349179539379
2.177257525083612 -1.7913222447176205
2.209030100334448 -1.7472763168197218
2.240802675585284 -1.701211395845684
2.2725752508361206 -1.6531274817955053
2.3043478260869565 -1.6030245746691865
2.3361204013377925 -1.5509026744667285
2.367892976588629 -1.4967617811881295
2.399665551839465 -1.4406018948333905
2.431438127090301 -1.3824230154025123
2.463210702341137 -1.322225142895494
2.4949832775919734 -1.260008277312334
2.5267558528428093 -1.1957724186530356
2.5585284280936453 -1.1295175669175972
2.5903010033444818 -1.061243722106016
2.6220735785953178 -0.9909508842182975
2.6538461538461537 -0.9186390532544388
2.68561872909699 -0.8443082292144375
2.717391304347826 -0.7679584120982987
2.749163879598662 -0.6895896019060199
2.780936454849498 -0.6092017986375984
2.8127090301003346 -0.5267950022930386
2.8444816053511706 -0.44236921287233955
2.8762541806020065 -0.3559244303754987
2.908026755852843 -0.2674606548025178
2.939799331103679 -0.1769778861533986
2.971571906354515 -0.08447612442813757
3.0033444816053514 -0.0033444816053513904
3.0351170568561874 -0.03511705685618738
3.0668896321070234 -0.06688963210702337
3.0986622073578594 -0.09866220735785936
3.130434782608696 -0.1304347826086958
3.1622073578595318 -0.16220735785953178
3.1939799331103678 -0.19397993311036776
3.225752508361204 -0.2257525083612042
3.25752508361204 -0.2575250836120402
3.289297658862876 -0.2892976588628762
3.321070234113712 -0.32107023411371216
3.3528428093645486 -0.3528428093645486
3.3846153846153846 -0.3846153846153846
3.4163879598662206 -0.41638795986622057
3.448160535117057 -0.448160535117057
3.479933110367893 -0.479933110367893
3.511705685618729 -0.511705685618729
3.5434782608695654 -0.5434782608695654
3.5752508361204014 -0.5752508361204014
3.6070234113712374 -0.6070234113712374
3.6387959866220734 -0.6387959866220734
3.67056856187291 -0.6705685618729098
3.702341137123746 -0.7023411371237458
3.734113712374582 -0.7341137123745818
3.765886287625418 -0.7658862876254182
3.797658862876254 -0.7976588628762542
3.82943143812709 -0.8294314381270902
3.8612040133779266 -0.8612040133779266
3.8929765886287626 -0.8929765886287626
3.9247491638795986 -0.9247491638795986
3.9565217391304346 -0.9565217391304346
3.988294314381271 -0.988294314381271
4.0200668896321075 -1.0794621984094164
4.051839464882943 -1.2019831992930676
4.083612040133779 -1.3204662140244494
4.115384615384615 -1.4349112426035404
4.147157190635451 -1.545318285030362
4.178929765886288 -1.651687341304907
4.210702341137123 -1.754018411427154
4.24247491638796 -1.8523114953971387
4.274247491638796 -1.9465665932148397
4.306020066889632 -2.03678370488025
4.337792642140468 -2.1229628303933907
4.369565217391305 -2.205103969754255
4.40133779264214 -2.2832071229628212
4.433110367892977 -2.357272290019125
4.464882943143813 -2.4272994709231455
4.496655518394649 -2.493288665674875
4.528428093645485 -2.555239874274335
4.5602006688963215 -2.6131530967215113
4.591973244147157 -2.667028333016404
4.6237458193979935 -2.71686558315902
4.655518394648829 -2.7626648471493667
4.687290969899665 -2.8044261249874083
4.719063545150502 -2.8421494166731875
4.750836120401337 -2.8758347222066902
4.782608695652174 -2.905482041587895
4.81438127090301 -2.9310913748168304
4.846153846153846 -2.952662721893496
4.877926421404682 -2.970196082817857
4.909698996655519 -2.9836914575899556
4.941471571906354 -2.9931488462097775
4.973244147157191 -2.9985682486773015
5.005016722408027 -2.999949664992556
5.036789297658863 -2.997293095155541
5.068561872909699 -2.9905985391662213
5.1003344481605355 -2.979865997024639
5.132107023411371 -2.9650954687307802
5.1638795986622075 -2.9462869542846235
5.195652173913044 -2.9234404536861973
5.2274247491638794 -2.8965559669354946
5.259197324414716 -2.865633494032501
5.290969899665551 -2.830673034977238
5.322742474916388 -2.7916745897696913
5.354515050167224 -2.748638158409854
5.38628762541806 -2.701563740897754
5.418060200668896 -2.6504513372333705
5.449832775919733 -2.595300947416689
5.481605351170568 -2.5361125714477453
5.513377926421405 -2.472886209326518
5.545150501672241 -2.4056218610529996
5.576923076923077 -2.334319526627219
5.608695652173913 -2.2589792060491547
5.6404682274247495 -2.1796008993187925
5.672240802675585 -2.096184606436168
5.7040133779264215 -2.008730327401267
5.735785953177258 -1.917238062214068
5.7675585284280935 -1.8217078108745994
5.79933110367893 -1.7221395733828473
5.831103678929765 -1.6185333497388115
5.862876254180602 -1.5108891399425062
5.894648829431438 -1.3992069439939172
5.926421404682274 -1.2834867618930446
5.95819397993311 -1.1637285936398882
5.989966555183947 -1.0399324392344624
6.021739130434782 -0.9782608695652177
6.053511705685619 -0.9464882943143813
6.085284280936455 -0.9147157190635449
6.117056856187291 -0.8829431438127093
6.148829431438127 -0.8511705685618729
6.1806020066889635 -0.8193979933110365
6.212374581939799 -0.7876254180602009
6.2441471571906355 -0.7558528428093645
6.275919732441472 -0.7240802675585281
6.3076923076923075 -0.6923076923076925
6.339464882943144 -0.6605351170568561
6.37123745819398 -0.6287625418060196
6.403010033444816 -0.5969899665551841
6.434782608695652 -0.5652173913043477
6.466555183946488 -0.5334448160535121
6.498327759197324 -0.5016722408026757
6.530100334448161 -0.46989966555183926
6.561872909698996 -0.4381270903010037
6.593645484949833 -0.4063545150501673
6.625418060200669 -0.37458193979933085
6.657190635451505 -0.3428093645484953
6.688963210702341 -0.3110367892976589
6.7207357859531776 -0.27926421404682245
6.752508361204013 -0.2474916387959869
6.7842809364548495 -0.21571906354515047
6.816053511705686 -0.18394648829431404
6.8478260869565215 -0.1521739130434785
6.879598662207358 -0.12040133779264206
6.911371237458194 -0.08862876254180563
6.94314381270903 -0.056856187290970084
6.974916387959866 -0.02508361204013365
7.006688963210703 0.006688963210702781
7.038461538461538 0.038461538461538325
7.070234113712375 0.07023411371237476
7.10200668896321 0.1020066889632103
7.133779264214047 0.13377926421404673
7.165551839464883 0.16555183946488317
7.197324414715719 0.1973244147157187
7.229096989966555 0.22909698996655514
7.260869565217392 0.2608695652173916
7.292642140468227 0.2926421404682271
7.3244147157190636 0.32441471571906355
7.3561872909699 0.3561872909699
7.3879598662207355 0.3879598662207355
7.419732441471572 0.41973244147157196
7.451505016722408 0.4515050167224084
7.483277591973244 0.48327759197324394
7.51505016722408 0.5602006688963215
7.546822742474917 0.6872909698996672
7.578595317725752 0.8143812709030094
7.610367892976589 0.9414715719063551
7.642140468227424 1.0685618729096973
7.673913043478261 1.195652173913043
7.705685618729097 1.3227424749163887
7.737458193979933 1.449832775919731
7.769230769230769 1.5769230769230766
7.801003344481606 1.7040133779264224
7.832775919732441 1.8311036789297646
7.864548494983278 1.9581939799331103
7.896321070234114 2.085284280936456
7.9280936454849495 2.212374581939798
7.959866220735786 2.339464882943144
7.991638795986622 2.4665551839464896
8.023411371237458 2.593645484949832
8.055183946488294 2.720735785953174
8.08695652173913 2.8478260869565233
8.118729096989966 2.9749163879598655
8.150501672240802 3.1020066889632076
8.18227424749164 3.229096989966557
8.214046822742475 3.356187290969899
8.24581939799331 3.4832775919732413
8.277591973244148 3.6103678929765906
8.309364548494983 3.7374581939799327
8.341137123745819 3.864548494983275
8.372909698996656 3.991638795986624
8.404682274247492 4.118729096989966
8.436454849498327 4.2458193979933085
8.468227424749164 4.372909698996658
8.5 4.5


==> data/example_function_envelope.csv <==
-1.0 4.0
-1.0 4.0
-0.9682274247491639 3.8421466202838896
-0.9364548494983278 3.686312233643919
-0.9046822742474916 3.5324968400800882
-0.8729096989966555 3.380700439592398
-0.8411371237458194 3.230923032180848
-0.8093645484949833 3.083164617845438
-0.7775919732441472 2.937425196586168
-0.745819397993311 2.7937047684030376
-0.7140468227424749 2.652003333296048
-0.6822742474916388 2.5123208912651984
-0.6505016722408027 2.3746574423104887
-0.6187290969899666 2.239012986431919
-0.5869565217391305 2.10538752362949
-0.5551839464882943 1.9737810539032
-0.5234113712374582 1.8441935772530509
-0.4916387959866221 1.7166250936790417
-0.459866220735786 1.5910756031811726
-0.4280936454849498 1.4675451057594435
-0.3963210702341137 1.3460336014138545
-0.36454849498327757 1.2265410901444054
-0.33277591973244147 1.1090675719510967
-0.3010033444816054 0.9936130468339281
-0.2692307692307692 0.8801775147928994
-0.23745819397993312 0.7687609758280108
-0.205685618729097 0.6593634299392624
-0.17391304347826086 0.551984877126654
-0.14214046822742474 0.44662531739018574
-0.11036789297658862 0.3432847507298576
-0.07859531772575251 0.24196317714566953
-0.046822742474916385 0.14266059663762148
-0.015050167224080268 0.04537700920571358
0.016722408026755852 -0.049887585150054245
0.048494983277591976 -0.143133186429682
0.0802675585284281 -0.23435979463316967
0.11204013377926421 -0.32356740976051723
0.14381270903010032 -0.41075603181172465
0.17558528428093645 -0.49592566078679207
0.20735785953177258 -0.5790762966857195
0.2391304347826087 -0.6602079395085066
0.2709030100334448 -0.7393205892551536
0.30267558528428096 -0.8164142459256608
0.33444816053511706 -0.8914889095200278
0.36622073578595316 -0.9645445800382544
0.3979933110367893 -1.0355812574803416
0.4297658862876254 -1.104598941846288
0.46153846153846156 -1.1715976331360947
0.49331103678929766 -1.2365773313497612
0.5250836120401338 -1.2995380364872877
0.5568561872909699 -1.360479748548674
0.5886287625418061 -1.4194024675339203
0.6204013377926422 -1.4763061934430266
0.6521739130434783 -1.5311909262759924
0.6839464882943144 -1.5840566660328184
0.7157190635451505 -1.6349034127135043
0.7474916387959866 -1.6837311663180503
0.7792642140468228 -1.7305399268464559
0.8110367892976589 -1.7753296942987216
0.842809364548495 -1.8181004686748472
0.8745819397993311 -1.8588522499748326
0.9063545150501672 -1.8975850381986779
0.9381270903010034 -1.9342988333463833
0.9698996655518395 -1.9689936354179487
1.0016722408026757 -2.0016694444133734
1.0334448160535117 -2.0323262603326584
1.065217391304348 -2.0609640831758034
1.0969899665551839 -2.087582912942808
1.12876254180602 -2.112182749633673
1.160535117056856 -2.1347635932483975
1.1923076923076923 -2.1553254437869818
1.2240802675585285 -2.173868301249427
1.2558528428093645 -2.190392165635731
1.2876254180602007 -2.204897036945895
1.3193979933110367 -2.21738291517992
1.351170568561873 -2.227849800337804
1.382943143812709 -2.236297692419548
1.414715719063545 -2.2431697326933424
1.4464882943143813 -2.2499268190938206
1.4782608695652173 -2.256683905494299
1.5100334448160535 -2.263440991894777
1.5418060200668897 -2.2701980782952553
1.5735785953177257 -2.2769551646957336
1.605351170568562 -2.283712251096212
1.637123745819398 -2.29046933749669
1.6688963210702341 -2.2972264238971687
1.7006688963210703 -2.303983510297647
1.7324414715719063 -2.310740596698125
1.7642140468227425 -2.3174976830986034
1.7959866220735785 -2.3242547694990816
1.8277591973244147 -2.33101185589956
1.859531772575251 -2.337768942300038
1.891304347826087 -2.3445260287005167
1.9230769230769231 -2.351283115100995
1.9548494983277591 -2.358040201501473
1.9866220735785953 -2.3647972879019514
2.0183946488294313 -2.3715543743024297
2.0501672240802677 -2.378311460702908
2.0819397993311037 -2.385068547103386
2.1137123745819397 -2.3918256335038643
2.1454849498327757 -2.3985827199043426
2.177257525083612 -2.4053398063048212
2.209030100334448 -2.4120968927052995
2.240802675585284 -2.4188539791057777
2.2725752508361206 -2.425611065506256
2.3043478260869565 -2.432368151906734
2.3361204013377925 -2.4391252383072124
2.367892976588629 -2.445882324707691
2.399665551839465 -2.4526394111081693
2.431438127090301 -2.4593964975086475
2.463210702341137 -2.4661535839091258
2.4949832775919734 -2.472910670309604
2.5267558528428093 -2.479667756710082
2.5585284280936453 -2.4864248431105604
2.5903010033444818 -2.4931819295110387
2.6220735785953178 -2.499939015911517
2.6538461538461537 -2.5066961023119956
2.68561872909699 -2.513453188712474
2.717391304347826 -2.520210275112952
2.749163879598662 -2.5269673615134303
2.780936454849498 -2.5337244479139085
2.8127090301003346 -2.540481534314387
2.8444816053511706 -2.5472386207148654
2.8762541806020065 -2.5539957071153436
2.908026755852843 -2.560752793515822
2.939799331103679 -2.5675098799163
2.971571906354515 -2.5742669663167783
3.0033444816053514 -2.5810240527172565
3.0351170568561874 -2.5877811391177348
3.0668896321070234 -2.594538225518213
3.0986622073578594 -2.6012953119186912
3.130434782608696 -2.60805239831917
3.1622073578595318 -2.614809484719648
3.1939799331103678 -2.6215665711201264
3.225752508361204 -2.6283236575206046
3.25752508361204 -2.635080743921083
3.289297658862876 -2.641837830321561
3.321070234113712 -2.6485949167220393
3.3528428093645486 -2.655352003122518
3.3846153846153846 -2.662109089522996
3.4163879598662206 -2.6688661759234744
3.448160535117057 -2.6756232623239526
3.479933110367893 -2.682380348724431
3.511705685618729 -2.689137435124909
3.5434782608695654 -2.6958945215253873
3.5752508361204014 -2.7026516079258656
3.6070234113712374 -2.709408694326344
3.6387959866220734 -2.7161657807268225
3.67056856187291 -2.7229228671273007
3.702341137123746 -2.729679953527779
3.734113712374582 -2.736437039928257
3.765886287625418 -2.743194126328736
3.797658862876254 -2.749951212729214
3.82943143812709 -2.7567082991296923
3.8612040133779266 -2.7634653855301705
3.8929765886287626 -2.7702224719306487
3.9247491638795986 -2.776979558331127
3.9565217391304346 -2.783736644731605
3.988294314381271 -2.7904937311320834
4.0200668896321075 -2.7972508175325617
4.051839464882943 -2.80400790393304
4.083612040133779 -2.8107649903335186
4.115384615384615 -2.8175220767339964
4.147157190635451 -2.824279163134475
4.178929765886288 -2.8310362495349533
4.210702341137123 -2.8377933359354315
4.24247491638796 -2.8445504223359097
4.274247491638796 -2.8513075087363884
4.306020066889632 -2.8580645951368666
4.337792642140468 -2.864821681537345
4.369565217391305 -2.871578767937823
4.40133779264214 -2.8783358543383013
4.433110367892977 -2.8850929407387795
4.464882943143813 -2.8918500271392578
4.496655518394649 -2.898607113539736
4.528428093645485 -2.905364199940214
4.5602006688963215 -2.912121286340693
4.591973244147157 -2.918878372741171
4.6237458193979935 -2.9256354591416494
4.655518394648829 -2.9323925455421276
4.687290969899665 -2.939149631942606
4.719063545150502 -2.9459067183430845
4.750836120401337 -2.9526638047435623
4.782608695652174 -2.959420891144041
4.81438127090301 -2.966177977544519
4.846153846153846 -2.9729350639449974
4.877926421404682 -2.9796921503454756
4.909698996655519 -2.986449236745954
4.941471571906354 -2.993206323146432
4.973244147157191 -2.9985682486773015
5.005016722408027 -2.999949664992556
5.036789297658863 -2.997293095155541
5.068561872909699 -2.9905985391662213
5.1003344481605355 -2.979865997024639
5.132107023411371 -2.9650954687307802
5.1638795986622075 -2.9462869542846235
5.195652173913044 -2.9234404536861973
5.2274247491638794 -2.8965559669354946
5.259197324414716 -2.865633494032501
5.290969899665551 -2.830673034977238
5.322742474916388 -2.7916745897696913
5.354515050167224 -2.748638158409854
5.38628762541806 -2.701679503281687
5.418060200668896 -2.6535529917608383
5.449832775919733 -2.6054264802399896
5.481605351170568 -2.5572999687191427
5.513377926421405 -2.509173457198294
5.545150501672241 -2.4610469456774453
5.576923076923077 -2.4129204341565966
5.608695652173913 -2.364793922635748
5.6404682274247495 -2.3166674111148993
5.672240802675585 -2.2685408995940524
5.7040133779264215 -2.2204143880732037
5.735785953177258 -2.172287876552355
5.7675585284280935 -2.124161365031508
5.79933110367893 -2.0760348535106594
5.831103678929765 -2.0279083419898125
5.862876254180602 -1.9797818304689638
5.894648829431438 -1.9316553189481152
5.926421404682274 -1.8835288074272682
5.95819397993311 -1.8354022959064196
5.989966555183947 -1.7872757843855709
6.021739130434782 -1.7391492728647222
6.053511705685619 -1.6910227613438735
6.085284280936455 -1.6428962498230248
6.117056856187291 -1.594769738302178
6.148829431438127 -1.5466432267813293
6.1806020066889635 -1.4985167152604806
6.212374581939799 -1.4503902037396337
6.2441471571906355 -1.402263692218785
6.275919732441472 -1.3541371806979363
6.3076923076923075 -1.3060106691770894
6.339464882943144 -1.2578841576562407
6.37123745819398 -1.209757646135392
6.403010033444816 -1.1616311346145451
6.434782608695652 -1.1135046230936965
6.466555183946488 -1.0653781115728478
6.498327759197324 -1.017251600051999
6.530100334448161 -0.9691250885311504
6.561872909698996 -0.9209985770103035
6.593645484949833 -0.8728720654894548
6.625418060200669 -0.8247455539686062
6.657190635451505 -0.7766190424477593
6.688963210702341 -0.7284925309269106
6.7207357859531776 -0.6803660194060619
6.752508361204013 -0.632239507885215
6.7842809364548495 -0.5841129963643663
6.816053511705686 -0.5359864848435176
6.8478260869565215 -0.4878599733226707
6.879598662207358 -0.43973346180182205
6.911371237458194 -0.39160695028097336
6.94314381270903 -0.3434804387601247
6.974916387959866 -0.295353927239276
7.006688963210703 -0.24722741571842732
7.038461538461538 -0.19910090419758042
7.070234113712375 -0.15097439267673174
7.10200668896321 -0.10284788115588483
7.133779264214047 -0.054721369635036154
7.165551839464883 -0.006594858114187474
7.197324414715719 0.04153165340665943
7.229096989966555 0.08965816492750811
7.260869565217392 0.1377846764483568
7.292642140468227 0.1859111879692037
7.3244147157190636 0.23403769949005238
7.3561872909699 0.28216421101090106
7.3879598662207355 0.33029072253174974
7.419732441471572 0.3784172340525984
7.451505016722408 0.4265437455734471
7.483277591973244 0.474670257094294
7.51505016722408 0.5602006688963215
7.546822742474917 0.6872909698996672
7.578595317725752 0.8143812709030094
7.610367892976589 0.9414715719063551
7.642140468227424 1.0685618729096973
7.673913043478261 1.195652173913043
7.705685618729097 1.3227424749163887
7.737458193979933 1.449832775919731
7.769230769230769 1.5769230769230766
7.801003344481606 1.7040133779264224
7.832775919732441 1.8311036789297646
7.864548494983278 1.9581939799331103
7.896321070234114 2.085284280936456
7.9280936454849495 2.212374581939798
7.959866220735786 2.339464882943144
7.991638795986622 2.4665551839464896
8.023411371237458 2.593645484949832
8.055183946488294 2.720735785953174
8.08695652173913 2.8478260869565233
8.118729096989966 2.9749163879598655
8.150501672240802 3.1020066889632076
8.18227424749164 3.229096989966557
8.214046822742475 3.356187290969899
8.24581939799331 3.4832775919732413
8.277591973244148 3.6103678929765906
8.309364548494983 3.7374581939799327
8.341137123745819 3.864548494983275
8.372909698996656 3.991638795986624
8.404682274247492 4.118729096989966
8.436454849498327 4.2458193979933085
8.468227424749164 4.372909698996658
8.5 4.5


==> data/gaps.csv <==
0,freq,diff
0,1.0,-6.802250267167902
1,1.0,-6.7263724931724385
2,0.0,-6.650494719176976
3,0.0,-6.574616945181512
4,0.0,-6.498739171186049
5,1.0,-6.422861397190586
6,1.0,-6.346983623195123
7,1.0,-6.271105849199659
8,1.0,-6.195228075204197
9,2.0,-6.119350301208733
10,2.0,-6.04347252721327
11,0.0,-5.967594753217806
12,1.0,-5.891716979222344
13,3.0,-5.81583920522688
14,4.0,-5.739961431231418
15,4.0,-5.664083657235954
16,3.0,-5.588205883240491
17,6.0,-5.512328109245027
18,9.0,-5.436450335249564
19,11.0,-5.360572561254101
20,11.0,-5.284694787258638
21,15.0,-5.208817013263175
22,16.0,-5.132939239267712
23,29.0,-5.057061465272248
24,39.0,-4.981183691276785
25,29.0,-4.905305917281322
26,41.0,-4.829428143285859
27,39.0,-4.753550369290396
28,52.0,-4.677672595294933
29,54.0,-4.601794821299469
30,49.0,-4.525917047304006
31,42.0,-4.450039273308542
32,36.0,-4.37416149931308
33,33.0,-4.298283725317617
34,26.0,-4.222405951322154
35,19.0,-4.14652817732669
36,14.0,-4.070650403331227
37,12.0,-3.9947726293357637
38,9.0,-3.9188948553403007
39,15.0,-3.843017081344837
40,9.0,-3.767139307349374
41,11.0,-3.691261533353911
42,6.0,-3.6153837593584477
43,7.0,-3.5395059853629847
44,8.0,-3.4636282113675216
45,3.0,-3.387750437372058
46,7.0,-3.311872663376595
47,5.0,-3.2359948893811317
48,3.0,-3.1601171153856686
49,1.0,-3.0842393413902056
50,0.0,-3.008361567394742


==> data/opt_gaps.csv <==
,freq,diff
0,2.0,-14.374314181980326
1,0.0,-14.210050472025475
2,2.0,-14.045786762070623
3,1.0,-13.881523052115773
4,4.0,-13.71725934216092
5,3.0,-13.55299563220607
6,6.0,-13.38873192225122
7,6.0,-13.224468212296367
8,9.0,-13.060204502341517
9,13.0,-12.895940792386664
10,9.0,-12.731677082431814
11,15.0,-12.567413372476963
12,20.0,-12.403149662522111
13,12.0,-12.23888595256726
14,21.0,-12.074622242612408
15,37.0,-11.910358532657558
16,24.0,-11.746094822702705
17,38.0,-11.581831112747855
18,34.0,-11.417567402793004
19,38.0,-11.253303692838152
20,41.0,-11.089039982883302
21,30.0,-10.924776272928451
22,49.0,-10.760512562973599
23,39.0,-10.596248853018748
24,41.0,-10.431985143063896
25,33.0,-10.267721433109045
26,20.0,-10.103457723154193
27,22.0,-9.939194013199343
28,16.0,-9.774930303244492
29,12.0,-9.61066659328964
30,16.0,-9.44640288333479
31,8.0,-9.282139173379939
32,6.0,-9.117875463425086
33,9.0,-8.953611753470234
34,11.0,-8.789348043515384
35,7.0,-8.625084333560533
36,7.0,-8.46082062360568
37,2.0,-8.29655691365083
38,8.0,-8.13229320369598
39,2.0,-7.968029493741128
40,2.0,-7.803765783786277
41,2.0,-7.639502073831426
42,4.0,-7.475238363876574
43,3.0,-7.310974653921723
44,1.0,-7.1467109439668715
45,2.0,-6.98244723401202
46,1.0,-6.8181835240571695
47,1.0,-6.653919814102318
48,0.0,-6.489656104147467
49,1.0,-6.325392394192615
50,0.0,-6.161128684237765


==> data/orig_lines_input22_asset564.csv <==
lx,ly
0.0,0.0003
0.0,-6.221843946052044e-05
0.00028266203913007314,-6.213842278235422e-05
0.0005653240782601463,-6.166704339083428e-05
0.0008479861173902194,-6.080430128596063e-05
0.0011306481565202925,-5.9550196467733274e-05
0.0014133101956503658,-5.7904728936152195e-05
0.0016959722347804388,-5.58678986912174e-05
0.001978634273910512,-5.3439705732928905e-05
0.002261296313040585,-5.062015006128669e-05
0.0025439583521706583,-4.740923167629076e-05
0.0028266203913007316,-4.3806950577941116e-05
0.0031092824304308044,-3.981330676623777e-05
0.0033919444695608776,-3.54283002411807e-05
0.003674606508690951,-3.065193100276992e-05
0.003957268547821024,-2.5484199051005423e-05
0.004239930586951097,-1.9925104385887212e-05
0.00452259262608117,-1.3974647007415294e-05
0.004805254665211243,-7.632826915589663e-06
0.005087916704341317,-8.996441104103053e-07
0.0053705787434713895,6.224901408122746e-06
0.0053705787434713895,6.224901408122759e-06
0.005530576124111054,1.0444059642587022e-05
0.005690573504750718,1.4788609988841374e-05
0.005850570885390382,1.9258552446885815e-05
0.006010568266030046,2.3853887016720332e-05
0.00617056564666971,2.8574613698344938e-05
0.006330563027309374,3.342073249175962e-05
0.006490560407949038,3.839224339696436e-05
0.006650557788588702,4.348914641395921e-05
0.006810555169228366,4.871144154274414e-05
0.00697055254986803,5.405912878331915e-05
0.007130549930507694,5.953220813568424e-05
0.007290547311147358,6.513067959983944e-05
0.0074505446917870225,7.085454317578469e-05
0.007610542072426686,7.670379886352001e-05
0.00777053945306635,8.267844666304544e-05
0.007930536833706014,8.877848657436097e-05
0.008090534214345678,9.500391859746652e-05
0.008250531594985342,0.0001013547427323622
0.008410528975625007,0.00010783095897904796
0.008410528975625007,0.00010783095897904792
0.008413195598635667,0.00010800470366963106
0.00841586222164633,0.00010817848319135651
0.00841852884465699,0.00010835229754422389
0.00842119546766765,0.00010852614672823358
0.008423862090678313,0.00010870003074338547
0.008426528713688973,0.00010887394958967946
0.008429195336699634,0.00010904790326711559
0.008431861959710296,0.00010922189177569398
0.008434528582720957,0.00010939591511541441
0.008437195205731617,0.0001095699732862771
0.008439861828742278,0.00010974406628828188
0.00844252845175294,0.00010991819412142892
0.0084451950747636,0.00011009235678571805
0.008447861697774261,0.00011026655428114928
0.008450528320784923,0.00011044078660772281
0.008453194943795584,0.00011061505376543839
0.008455861566806245,0.00011078935575429622
0.008458528189816907,0.00011096369257429625
0.008461194812827567,0.00011113806422543838
0.008461194812827567,0.00011113806422543838
0.008463861435838228,0.00011136667719188162
0.00846652805884889,0.00011159532498946739
0.00846919468185955,0.00011182400761819503
0.008471861304870211,0.00011205272507806488
0.008474527927880874,0.00011228147736907693
0.008477194550891534,0.00011251026449123107
0.008479861173902195,0.00011273908644452742
0.008482527796912857,0.00011296794322896607
0.008485194419923518,0.00011319683484454672
0.008487861042934178,0.00011342576129126956
0.008490527665944839,0.0001136547225691345
0.008493194288955501,0.00011388371867814174
0.008495860911966161,0.00011411274961829109
0.008498527534976822,0.00011434181538958252
0.008501194157987484,0.00011457091599201638
0.008503860780998145,0.00011480005142559211
0.008506527404008805,0.00011502922169031004
0.008509194027019468,0.0001152584267861704
0.008511860650030128,0.00011548766671317263
0.008511860650030128,0.00011548766671317279
0.008514527273040789,0.00011584514258483722
0.008517193896051451,0.00011620265328764407
0.008519860519062112,0.00011656019882159301
0.008522527142072772,0.00011691777918668394
0.008525193765083433,0.00011727539438291708
0.008527860388094095,0.00011763304441029252
0.008530527011104756,0.00011799072926881005
0.008533193634115416,0.00011834844895846968
0.008535860257126077,0.00011870620347927152
0.008538526880136739,0.00011906399283121566
0.0085411935031474,0.0001194218170143019
0.00854386012615806,0.00011977967602853012
0.00854652674916872,0.00012013756987390054
0.008549193372179383,0.00012049549855041339
0.008551859995190043,0.00012085346205806811
0.008554526618200704,0.00012121146039686514
0.008557193241211365,0.00012156949356680426
0.008559859864222027,0.00012192756156788581
0.008562526487232687,0.00012228566440010912
0.008562526487232687,0.00012228566440010934
0.008565193110243348,0.0001226530504539944
0.00856785973325401,0.0001230204713390218
0.00857052635626467,0.00012338792705519105
0.008573192979275331,0.00012375541760250262
0.008575859602285994,0.0001241229429809565
0.008578526225296654,0.00012449050319055248
0.008581192848307315,0.00012485809823129033
0.008583859471317977,0.00012522572810317093
0.008586526094328637,0.0001255933928061932
0.008589192717339298,0.00012596109234035775
0.008591859340349959,0.00012632882670566442
0.008594525963360621,0.0001266965959021136
0.008597192586371281,0.00012706439992970467
0.008599859209381942,0.00012743223878843783
0.008602525832392604,0.0001278001124783133
0.008605192455403265,0.00012816802099933087
0.008607859078413925,0.00012853596435149052
0.008610525701424588,0.0001289039425347925
0.008613192324435248,0.00012927195554923655
0.008613192324435248,0.00012927195554923645
0.008680115170777727,0.00013102629763761493
0.008747038017120208,0.0001328025775364083
0.008813960863462688,0.0001346007952456164
0.008880883709805167,0.00013642095076523927
0.008947806556147648,0.00013826304409527692
0.009014729402490127,0.00014012707523572936
0.009081652248832606,0.00014201304418659663
0.009148575095175086,0.00014392095094787862
0.009215497941517567,0.0001458507955195754
0.009282420787860046,0.00014780257790168695
0.009349343634202525,0.00014977629809421328
0.009416266480545006,0.0001517719560971544
0.009483189326887485,0.00015378955191051028
0.009550112173229965,0.00015582908553428095
0.009617035019572446,0.0001578905569684665
0.009683957865914925,0.0001599739662130667
0.009750880712257404,0.0001620793132680817
0.009817803558599885,0.00016420659813351154
0.009884726404942364,0.00016635582080935606
0.009884726404942364,0.0003


==> data/orig_lines_input23_asset467.csv <==
lx,ly
0.0,0.0015
0.0,0.0006556585832405394
0.0001088561868926308,0.0006459256187364634
0.0002177123737852616,0.0006362100991163223
0.0003265685606778924,0.0006265120243801157
0.0004354247475705232,0.000616831394527844
0.000544280934463154,0.000607168209559507
0.0006531371213557848,0.0005975224694751047
0.0007619933082484156,0.0005878941742746371
0.0008708494951410464,0.0005782833239581042
0.0009797056820336771,0.0005686899185255061
0.001088561868926308,0.0005591139579768427
0.0011974180558189387,0.000549555442312114
0.0013062742427115697,0.00054001437153132
0.0014151304296042004,0.0005304907456344609
0.0015239866164968312,0.0005209845646215363
0.001632842803389462,0.0005114958284925465
0.0017416989902820927,0.0005020245372474915
0.0018505551771747235,0.0004925706908863711
0.0019594113640673543,0.0004831342894091855
0.002068267550959985,0.00047371533281593463
0.002068267550959985,0.0004737153328159345
0.0023252891033453634,0.000457198409272092
0.0025823106557307414,0.00044077873826407386
0.00283933220811612,0.0004244563197918801
0.003096353760501498,0.0004082311538555106
0.0033533753128868766,0.00039210324045496555
0.003610396865272255,0.00037607257959024486
0.003867418417657633,0.0003601391712613485
0.004124439970043012,0.0003443030154682766
0.00438146152242839,0.000328564112211029
0.0046384830748137686,0.0003129224614896058
0.004895504627199146,0.00029737806330400695
0.0051525261795845245,0.0002819309176542325
0.005409547731969903,0.00026658102454028235
0.00566656928435528,0.00025132838396215666
0.005923590836740659,0.0002361729959198553
0.006180612389126037,0.00022111486041337825
0.006437633941511416,0.00020615397744272565
0.006694655493896794,0.00019129034700789734
0.006951677046282173,0.00017652396910889338
0.006951677046282173,0.00017652396910889352
0.007214746164606031,0.00016941516856162586
0.007477815282929889,0.0001624082509823381
0.007740884401253747,0.00015550321637103023
0.008003953519577604,0.00014870006472770224
0.008267022637901463,0.00014199879605235409
0.00853009175622532,0.00013539941034498588
0.008793160874549177,0.00012890190760559756
0.009056229992873036,0.00012250628783418908
0.009319299111196893,0.0001162125510307605
0.00958236822952075,0.0001100206971953118
0.00984543734784461,0.00010393072632784294
0.010108506466168468,9.794263842835402e-05
0.010371575584492325,9.205643349684495e-05
0.010634644702816182,8.627211153331576e-05
0.010897713821140041,8.058967253776647e-05
0.011160782939463898,7.500911651019707e-05
0.011423852057787755,6.953044345060755e-05
0.011686921176111614,6.415365335899783e-05
0.011949990294435471,5.8878746235368096e-05
0.011949990294435471,5.8878746235368096e-05
0.01195301407740471,5.887277550948431e-05
0.01195603786037395,5.886681824415906e-05
0.011959061643343191,5.886087443939244e-05
0.01196208542631243,5.8854944095184384e-05
0.01196510920928167,5.884902721153495e-05
0.01196813299225091,5.884312378844414e-05
0.011971156775220149,5.8837233825911845e-05
0.01197418055818939,5.88313573239382e-05
0.011977204341158629,5.8825494282523094e-05
0.011980228124127868,5.881964470166661e-05
0.011983251907097108,5.8813808581368725e-05
0.011986275690066349,5.8807985921629434e-05
0.011989299473035588,5.880217672244871e-05
0.011992323256004828,5.879638098382661e-05
0.011995347038974067,5.879059870576308e-05
0.011998370821943306,5.878482988825814e-05
0.012001394604912547,5.8779074531311774e-05
0.012004418387881787,5.8773332634924055e-05
0.012007442170851026,5.8767604199094905e-05
0.012007442170851026,5.8767604199094864e-05
0.012010465953820266,5.877374083745226e-05
0.012013489736789507,5.877989093636826e-05
0.012016513519758746,5.8786054495842845e-05
0.012019537302727985,5.8792231515876025e-05
0.012022561085697225,5.87984219964678e-05
0.012025584868666466,5.8804625937618145e-05
0.012028608651635705,5.88108433393271e-05
0.012031632434604944,5.881707420159463e-05
0.012034656217574184,5.882331852442076e-05
0.012037680000543425,5.88295763078055e-05
0.012040703783512664,5.883584755174881e-05
0.012043727566481904,5.884213225625073e-05
0.012046751349451143,5.8848430421311226e-05
0.012049775132420384,5.885474204693029e-05
0.012052798915389623,5.8861067133107996e-05
0.012055822698358863,5.886740567984427e-05
0.012058846481328102,5.8873757687139135e-05
0.012061870264297343,5.88801231549926e-05
0.012064894047266583,5.888650208340464e-05
0.012064894047266583,5.888650208340466e-05
0.01210117944289746,5.929596136804267e-05
0.012137464838528336,5.9707358973117856e-05
0.012173750234159213,6.012069489863026e-05
0.012210035629790091,6.0535969144579837e-05
0.012246321025420967,6.0953181710966604e-05
0.012282606421051844,6.137233259779056e-05
0.012318891816682722,6.179342180505173e-05
0.012355177212313597,6.221644933275005e-05
0.012391462607944475,6.26414151808856e-05
0.012427748003575352,6.306831934945834e-05
0.01246403339920623,6.349716183846825e-05
0.012500318794837106,6.392794264791535e-05
0.012536604190467983,6.436066177779965e-05
0.01257288958609886,6.479531922812116e-05
0.012609174981729736,6.523191499887985e-05
0.012645460377360614,6.567044909007571e-05
0.012681745772991491,6.611092150170879e-05
0.012718031168622367,6.655333223377902e-05
0.012754316564253245,6.699768128628651e-05
0.012754316564253245,6.699768128628648e-05
0.012757340347222484,6.703761550208158e-05
0.012760364130191725,6.707756317843528e-05
0.012763387913160965,6.711752431534754e-05
0.012766411696130204,6.715749891281841e-05
0.012769435479099443,6.719748697084787e-05
0.012772459262068684,6.723748848943593e-05
0.012775483045037924,6.727750346858258e-05
0.012778506828007163,6.731753190828781e-05
0.012781530610976402,6.735757380855164e-05
0.012784554393945644,6.739762916937409e-05
0.012787578176914883,6.743769799075509e-05
0.012790601959884122,6.747778027269469e-05
0.012793625742853362,6.751787601519286e-05
0.012796649525822603,6.755798521824968e-05
0.012799673308791842,6.759810788186505e-05
0.012802697091761081,6.7638244006039e-05
0.01280572087473032,6.767839359077156e-05
0.012808744657699562,6.771855663606273e-05
0.012811768440668801,6.775873314191249e-05
0.012811768440668801,6.775873314191252e-05
0.01281479222363804,6.780336496233921e-05
0.01281781600660728,6.78480102433245e-05
0.01282083978957652,6.789266898486839e-05
0.01282386357254576,6.793734118697088e-05
0.012826887355515,6.798202684963195e-05
0.012829911138484239,6.802672597285159e-05
0.012832934921453478,6.807143855662986e-05
0.012835958704422718,6.811616460096671e-05
0.012838982487391957,6.816090410586214e-05
0.012842006270361198,6.82056570713162e-05
0.012845030053330438,6.82504234973288e-05
0.012848053836299677,6.829520338390001e-05
0.012851077619268916,6.833999673102981e-05
0.012854101402238156,6.838480353871819e-05
0.012857125185207395,6.84296238069652e-05
0.012860148968176636,6.847445753577077e-05
0.012863172751145876,6.851930472513496e-05
0.012866196534115115,6.856416537505771e-05
0.012869220317084354,6.860903948553906e-05
0.012869220317084354,6.860903948553907e-05
0.01476385683068867,6.171242950924846e-05
0.016658493344292986,6.010043820754417e-05
0.0185531298578973,6.377306558042611e-05
0.020447766371501617,7.273031162789435e-05
0.02234240288510593,8.697217634994885e-05
0.024237039398710247,0.00010649865974658962
0.026131675912314564,0.00013130976181781665
0.028026312425918878,0.00016140548256363
0.02992094893952319,0.00019678582198402945
0.03181558545312751,0.00023745078007901532
0.033710221966731825,0.00028340035684858763
0.03560485848033614,0.00033463455229274604
0.03749949499394045,0.00039115336641149044
0.03939413150754477,0.0004529567992048215
0.041288768021149086,0.0005200448506727385
0.0431834045347534,0.0005924175208152423
0.04507804104835771,0.0006700748096323318
0.04697267756196203,0.000753016717124008
0.04886731407556635,0.0008412432432902703
0.04886731407556635,0.0015


==> data/orig_lines_input3_asset120.csv <==
lx,ly
0.0,0.0005
0.0,9.578308360860615e-05
1.6154033803441002e-06,9.572482774833157e-05
3.2308067606882003e-06,9.566658810437411e-05
4.8462101410323005e-06,9.560836467673375e-05
6.461613521376401e-06,9.555015746541053e-05
8.0770169017205e-06,9.549196647040444e-05
9.692420282064601e-06,9.543379169171545e-05
1.1307823662408701e-05,9.537563312934359e-05
1.2923227042752801e-05,9.531749078328884e-05
1.4538630423096901e-05,9.525936465355123e-05
1.6154033803441e-05,9.520125474013072e-05
1.7769437183785103e-05,9.514316104302735e-05
1.9384840564129202e-05,9.508508356224109e-05
2.10002439444733e-05,9.502702229777196e-05
2.2615647324817402e-05,9.496897724961993e-05
2.4231050705161504e-05,9.491094841778503e-05
2.5846454085505602e-05,9.485293580226727e-05
2.74618574658497e-05,9.479493940306661e-05
2.9077260846193803e-05,9.473695922018307e-05
3.0692664226537905e-05,9.467899525361665e-05
3.0692664226537905e-05,9.467899525361665e-05
0.0001534633211326887,9.270854560349585e-05
0.00027623397803883945,9.083176140106355e-05
0.0003990046349449902,8.904864264631974e-05
0.0005217752918511411,8.735918933926444e-05
0.0006445459487572919,8.576340147989764e-05
0.0007673166056634426,8.426127906821935e-05
0.0008900872625695934,8.285282210422955e-05
0.001012857919475744,8.153803058792826e-05
0.0011356285763818948,8.031690451931548e-05
0.0012583992332880457,7.918944389839118e-05
0.0013811698901941964,7.81556487251554e-05
0.001503940547100347,7.721551899960811e-05
0.001626711204006498,7.636905472174934e-05
0.0017494818609126487,7.561625589157905e-05
0.0018722525178187996,7.495712250909728e-05
0.0019950231747249505,7.4391654574304e-05
0.0021177938316311014,7.391985208719922e-05
0.002240564488537252,7.354171504778294e-05
0.002363335145443403,7.325724345605517e-05
0.002363335145443403,7.325724345605517e-05
0.002366565952204091,7.330304897286287e-05
0.002369796758964779,7.334891935493906e-05
0.0023730275657254675,7.339485460228375e-05
0.0023762583724861557,7.344085471489691e-05
0.0023794891792468438,7.348691969277855e-05
0.002382719986007532,7.353304953592868e-05
0.00238595079276822,7.357924424434729e-05
0.0023891815995289085,7.362550381803437e-05
0.0023924124062895966,7.367182825698995e-05
0.0023956432130502847,7.3718217561214e-05
0.002398874019810973,7.376467173070655e-05
0.0024021048265716613,7.381119076546757e-05
0.0024053356333323494,7.385777466549707e-05
0.0024085664400930375,7.390442343079505e-05
0.0024117972468537256,7.395113706136151e-05
0.0024150280536144137,7.399791555719647e-05
0.0024182588603751023,7.404475891829989e-05
0.0024214896671357904,7.409166714467182e-05
0.0024247204738964785,7.41386402363122e-05
0.0024247204738964785,7.41386402363122e-05
0.0024263358772768228,7.418265964924975e-05
0.0024279512806571666,7.422669527850441e-05
0.002429566684037511,7.427074712407621e-05
0.0024311820874178547,7.431481518596511e-05
0.002432797490798199,7.435889946417114e-05
0.002434412894178543,7.440299995869427e-05
0.002436028297558887,7.444711666953455e-05
0.0024376437009392313,7.449124959669195e-05
0.002439259104319575,7.453539874016646e-05
0.0024408745076999194,7.457956409995809e-05
0.0024424899110802633,7.462374567606683e-05
0.0024441053144606075,7.46679434684927e-05
0.002445720717840952,7.47121574772357e-05
0.0024473361212212956,7.475638770229582e-05
0.00244895152460164,7.480063414367304e-05
0.0024505669279819837,7.48448968013674e-05
0.002452182331362328,7.488917567537889e-05
0.002453797734742672,7.493347076570747e-05
0.002455413138123016,7.497778207235319e-05
0.002455413138123016,7.497778207235322e-05
0.0024570285415033604,7.503069445491677e-05
0.002458643944883704,7.508362305379742e-05
0.0024602593482640485,7.513656786899523e-05
0.0024618747516443923,7.518952890051013e-05
0.0024634901550247366,7.524250614834217e-05
0.0024651055584050804,7.529549961249131e-05
0.0024667209617854247,7.53485092929576e-05
0.002468336365165769,7.5401535189741e-05
0.0024699517685461128,7.54545773028415e-05
0.002471567171926457,7.550763563225914e-05
0.002473182575306801,7.55607101779939e-05
0.002474797978687145,7.561380094004578e-05
0.0024764133820674894,7.566690791841478e-05
0.0024780287854478333,7.572003111310089e-05
0.0024796441888281775,7.577317052410415e-05
0.0024812595922085214,7.58263261514245e-05
0.0024828749955888656,7.587949799506199e-05
0.0024844903989692095,7.593268605501658e-05
0.0024861058023495537,7.598589033128831e-05
0.0024861058023495537,7.59858903312883e-05
0.0031059437145792975,6.844276284534891e-05
0.003725781626809041,6.328715265547847e-05
0.004345619539038784,6.051905976167703e-05
0.004965457451268528,6.0138484163944545e-05
0.005585295363498272,6.214542586228101e-05
0.006205133275728015,6.653988485668647e-05
0.006824971187957759,7.33218611471609e-05
0.0074448091001875025,8.249135473370429e-05
0.008064647012417245,9.40483656163166e-05
0.00868448492464699,0.00010799289379499801
0.009304322836876733,0.0001243249392697482
0.009924160749106476,0.0001430445020405675
0.01054399866133622,0.0001641515821074557
0.011163836573565964,0.00018764617947041292
0.011783674485795708,0.00021352829412943914
0.012403512398025451,0.0002417979260845343
0.013023350310255194,0.0002724550753356984
0.013643188222484939,0.0003054997418829316
0.014263026134714682,0.00034093192572623345
0.014263026134714682,0.0005


==> data/orig_points_input22_asset564.csv <==
px,py
0.0,-9.221843946052044e-05
0.008613192324435248,9.927195554923642e-05


==> data/orig_points_input23_asset467.csv <==
px,py
0.0,0.0006256585832405393
0.012869220317084354,3.860903948553905e-05


==> data/orig_points_input3_asset120.csv <==
px,py
0.0,6.578308360860615e-05
0.0024861058023495537,4.5985890331288296e-05


==> data/recursive_envelope_fi.csv <==
Y,X
10.0,4.0
-1.0,4.0
-1.0799918375675972,4.02020202020202
-1.1583511886542226,4.040404040404041
-1.2350780532598762,4.0606060606060606
-1.3101724313845509,4.08080808080808
-1.3836343230282608,4.101010101010101
-1.455463728190999,4.121212121212121
-1.5256606468727725,4.141414141414141
-1.594225079073567,4.161616161616162
-1.6611570247933827,4.181818181818182
-1.7264564840322336,4.202020202020202
-1.7901234567901199,4.222222222222222
-1.8521579430670343,4.242424242424242
-1.912559942862977,4.262626262626263
-1.9713294561779477,4.282828282828283
-2.0284664830119468,4.303030303030303
-2.083971023364974,4.3232323232323235
-2.137843077237015,4.343434343434343
-2.1900826446280988,4.363636363636363
-2.2406897255382106,4.383838383838384
-2.2896643199673505,4.404040404040404
-2.3370064279155116,4.424242424242424
-2.382716049382708,4.444444444444445
-2.4267931843689396,4.4646464646464645
-2.4692378328741924,4.484848484848484
-2.5100499948984805,4.505050505050505
-2.5492296704417967,4.525252525252525
-2.586776859504134,4.545454545454546
-2.6226915620855067,4.565656565656566
-2.6569737781858933,4.585858585858586
-2.6896235078053223,4.606060606060606
-2.7206407509437796,4.626262626262626
-2.750025507601265,4.646464646464646
-2.7777777777777786,4.666666666666667
-2.8038975614733133,4.686868686868687
-2.8283848586878833,4.707070707070707
-2.8512396694214814,4.7272727272727275
-2.872461993674115,4.747474747474747
-2.8920518314457766,4.767676767676767
-2.9100091827364594,4.787878787878788
-2.9263340475461774,4.808080808080808
-2.9410264258749095,4.828282828282828
-2.954086317722677,4.848484848484849
-2.9655137230894795,4.8686868686868685
-2.9753086419753103,4.888888888888889
-2.9834710743801693,4.909090909090909
-2.9900010203040424,4.929292929292929
-2.9948984797469578,4.94949494949495
-2.9981634527089014,4.96969696969697
-2.9997959391898803,4.98989898989899
-2.9997959391898803,5.01010101010101
-2.9981634527089085,5.03030303030303
-2.994898479746972,5.05050505050505
-2.9900010203040566,5.070707070707071
-2.9834710743801622,5.090909090909091
-2.9753086419753103,5.111111111111111
-2.9655137230894795,5.1313131313131315
-2.954086317722684,5.151515151515151
-2.9410264258749166,5.171717171717172
-2.926334047546163,5.191919191919192
-2.9100091827364523,5.212121212121212
-2.8920518314457695,5.232323232323233
-2.872461993674115,5.252525252525253
-2.8512396694214885,5.2727272727272725
-2.8283848586878904,5.292929292929293
-2.8038975614733275,5.313131313131313
-2.7777777777777715,5.333333333333333
-2.750025507601258,5.353535353535354
-2.7206407509437796,5.373737373737374
-2.6896235078053294,5.393939393939394
-2.6569737781859004,5.414141414141414
-2.6226915620854925,5.434343434343434
-2.586776859504127,5.454545454545454
-2.5492296704417896,5.474747474747475
-2.5100499948984805,5.494949494949495
-2.4692378328741924,5.515151515151516
-2.4267931843689468,5.5353535353535355
-2.382716049382722,5.555555555555555
-2.337006427915526,5.575757575757576
-2.2896643199673434,5.595959595959596
-2.2406897255382106,5.616161616161616
-2.1900826446280988,5.636363636363637
-2.1378430772370223,5.656565656565657
-2.0839710233649527,5.6767676767676765
-2.0284664830119254,5.696969696969697
-1.9713294561779406,5.717171717171717
-1.9125599428629698,5.737373737373737
-1.8521579430670272,5.757575757575758
-1.790123456790127,5.777777777777778
-1.726456484032255,5.797979797979798
-1.6611570247933969,5.818181818181818
-1.594225079073567,5.838383838383838
-1.5256606468727654,5.858585858585859
-1.4554637281910061,5.878787878787879
-1.3836343230282608,5.898989898989899
-1.310172431384558,5.91919191919192
-1.235078053259869,5.9393939393939394
-1.1583511886542226,5.959595959595959
-1.07999183756759,5.97979797979798
-1.0,6.0
10.0,6.0


==> data/recursive_envelope_fi_2.csv <==
Y,X
10.0,3.0
0.0,3.0
-0.010101010101009944,3.01010101010101
-0.020202020202020332,3.0202020202020203
-0.030303030303030276,3.0303030303030303
-0.04040404040404022,3.04040404040404
-0.05050505050505061,3.0505050505050506
-0.06060606060606055,3.0606060606060606
-0.0707070707070705,3.0707070707070705
-0.08080808080808088,3.080808080808081
-0.09090909090909083,3.090909090909091
-0.10101010101010122,3.101010101010101
-0.11111111111111116,3.111111111111111
-0.1212121212121211,3.121212121212121
-0.1313131313131315,3.1313131313131315
-0.14141414141414144,3.1414141414141414
-0.15151515151515138,3.1515151515151514
-0.16161616161616177,3.1616161616161618
-0.1717171717171717,3.1717171717171717
-0.18181818181818166,3.1818181818181817
-0.19191919191919204,3.191919191919192
-0.202020202020202,3.202020202020202
-0.21212121212121193,3.212121212121212
-0.22222222222222232,3.2222222222222223
-0.23232323232323226,3.2323232323232323
-0.2424242424242422,3.242424242424242
-0.2525252525252526,3.2525252525252526
-0.26262626262626254,3.2626262626262625
-0.27272727272727293,3.272727272727273
-0.2828282828282829,3.282828282828283
-0.2929292929292928,3.292929292929293
-0.3030303030303032,3.303030303030303
-0.31313131313131315,3.313131313131313
-0.3232323232323231,3.323232323232323
-0.3333333333333335,3.3333333333333335
-0.3434343434343434,3.3434343434343434
-0.35353535353535337,3.3535353535353534
-0.36363636363636376,3.3636363636363638
-0.3737373737373737,3.3737373737373737
-0.38383838383838365,3.3838383838383836
-0.39393939393939403,3.393939393939394
-0.404040404040404,3.404040404040404
-0.4141414141414139,3.414141414141414
-0.4242424242424243,3.4242424242424243
-0.43434343434343425,3.4343434343434343
-0.44444444444444464,3.4444444444444446
-0.4545454545454546,3.4545454545454546
-0.46464646464646453,3.4646464646464645
-0.4747474747474749,3.474747474747475
-0.48484848484848486,3.484848484848485
-0.4949494949494948,3.494949494949495
-0.5050505050505052,3.505050505050505
-0.5151515151515151,3.515151515151515
-0.5252525252525251,3.525252525252525
-0.5353535353535355,3.5353535353535355
-0.5454545454545454,3.5454545454545454
-0.5555555555555554,3.5555555555555554
-0.5656565656565657,3.5656565656565657
-0.5757575757575757,3.5757575757575757
-0.5858585858585861,3.585858585858586
-0.595959595959596,3.595959595959596
-0.606060606060606,3.606060606060606
-0.6161616161616164,3.6161616161616164
-0.6262626262626263,3.6262626262626263
-0.6363636363636362,3.6363636363636362
-0.6464646464646466,3.6464646464646466
-0.6565656565656566,3.6565656565656566
-0.6666666666666665,3.6666666666666665
-0.6767676767676769,3.676767676767677
-0.6868686868686869,3.686868686868687
-0.6969696969696968,3.696969696969697
-0.7070707070707072,3.707070707070707
-0.7171717171717171,3.717171717171717
-0.7272727272727271,3.727272727272727
-0.7373737373737375,3.7373737373737375
-0.7474747474747474,3.7474747474747474
-0.7575757575757578,3.757575757575758
-0.7676767676767677,3.7676767676767677
-0.7777777777777777,3.7777777777777777
-0.7878787878787881,3.787878787878788
-0.797979797979798,3.797979797979798
-0.808080808080808,3.808080808080808
-0.8181818181818183,3.8181818181818183
-0.8282828282828283,3.8282828282828283
-0.8383838383838382,3.8383838383838382
-0.8484848484848486,3.8484848484848486
-0.8585858585858586,3.8585858585858586
-0.8686868686868685,3.8686868686868685
-0.8787878787878789,3.878787878787879
-0.8888888888888888,3.888888888888889
-0.8989898989898988,3.898989898989899
-0.9090909090909092,3.909090909090909
-0.9191919191919191,3.919191919191919
-0.9292929292929295,3.9292929292929295
-0.9393939393939394,3.9393939393939394
-0.9494949494949494,3.9494949494949494
-0.9595959595959598,3.95959595959596
-0.9696969696969697,3.9696969696969697
-0.9797979797979797,3.9797979797979797
-0.9898989898989901,3.98989898989899
-1.0,4.0
10.0,4.0


==> data/recursive_envelope_fi_3.csv <==
Y,X
10.0,4.0
-1.0,4.0
-1.0799918375675972,4.02020202020202
-1.1583511886542226,4.040404040404041
-1.2350780532598762,4.0606060606060606
-1.3101724313845509,4.08080808080808
-1.3836343230282608,4.101010101010101
-1.455463728190999,4.121212121212121
-1.5256606468727725,4.141414141414141
-1.594225079073567,4.161616161616162
-1.6611570247933827,4.181818181818182
-1.7264564840322336,4.202020202020202
-1.7901234567901199,4.222222222222222
-1.8521579430670343,4.242424242424242
-1.912559942862977,4.262626262626263
-1.9713294561779477,4.282828282828283
-2.0284664830119468,4.303030303030303
-2.083971023364974,4.3232323232323235
-2.137843077237015,4.343434343434343
-2.1900826446280988,4.363636363636363
-2.2406897255382106,4.383838383838384
-2.2896643199673505,4.404040404040404
-2.3370064279155116,4.424242424242424
-2.382716049382708,4.444444444444445
-2.4267931843689396,4.4646464646464645
-2.4692378328741924,4.484848484848484
-2.5100499948984805,4.505050505050505
-2.5492296704417967,4.525252525252525
-2.586776859504134,4.545454545454546
-2.6226915620855067,4.565656565656566
-2.6569737781858933,4.585858585858586
-2.6896235078053223,4.606060606060606
-2.7206407509437796,4.626262626262626
-2.750025507601265,4.646464646464646
-2.7777777777777786,4.666666666666667
-2.8038975614733133,4.686868686868687
-2.8283848586878833,4.707070707070707
-2.8512396694214814,4.7272727272727275
-2.872461993674115,4.747474747474747
-2.8920518314457766,4.767676767676767
-2.9100091827364594,4.787878787878788
-2.9263340475461774,4.808080808080808
-2.9410264258749095,4.828282828282828
-2.954086317722677,4.848484848484849
-2.9655137230894795,4.8686868686868685
-2.9753086419753103,4.888888888888889
-2.9834710743801693,4.909090909090909
-2.9900010203040424,4.929292929292929
-2.9948984797469578,4.94949494949495
-2.9981634527089014,4.96969696969697
-2.9997959391898803,4.98989898989899
-2.9997959391898803,5.01010101010101
-2.9981634527089085,5.03030303030303
-2.994898479746972,5.05050505050505
-2.9900010203040566,5.070707070707071
-2.9834710743801622,5.090909090909091
-2.9753086419753103,5.111111111111111
-2.9655137230894795,5.1313131313131315
-2.954086317722684,5.151515151515151
-2.9410264258749166,5.171717171717172
-2.926334047546163,5.191919191919192
-2.9100091827364523,5.212121212121212
-2.8920518314457695,5.232323232323233
-2.872461993674115,5.252525252525253
-2.8512396694214885,5.2727272727272725
-2.8283848586878904,5.292929292929293
-2.8038975614733275,5.313131313131313
-2.7777777777777715,5.333333333333333
-2.750025507601258,5.353535353535354
-2.7206407509437796,5.373737373737374
-2.6896235078053294,5.393939393939394
-2.6569737781859004,5.414141414141414
-2.6226915620854925,5.434343434343434
-2.586776859504127,5.454545454545454
-2.5492296704417896,5.474747474747475
-2.5100499948984805,5.494949494949495
-2.4692378328741924,5.515151515151516
-2.4267931843689468,5.5353535353535355
-2.382716049382722,5.555555555555555
-2.337006427915526,5.575757575757576
-2.2896643199673434,5.595959595959596
-2.2406897255382106,5.616161616161616
-2.1900826446280988,5.636363636363637
-2.1378430772370223,5.656565656565657
-2.0839710233649527,5.6767676767676765
-2.0284664830119254,5.696969696969697
-1.9713294561779406,5.717171717171717
-1.9125599428629698,5.737373737373737
-1.8521579430670272,5.757575757575758
-1.790123456790127,5.777777777777778
-1.726456484032255,5.797979797979798
-1.6611570247933969,5.818181818181818
-1.594225079073567,5.838383838383838
-1.5256606468727654,5.858585858585859
-1.4554637281910061,5.878787878787879
-1.3836343230282608,5.898989898989899
-1.310172431384558,5.91919191919192
-1.235078053259869,5.9393939393939394
-1.1583511886542226,5.959595959595959
-1.07999183756759,5.97979797979798
-1.0,6.0
10.0,6.0


==> data/recursive_envelope_fi_4.csv <==
Y,X
10.0,6.0
-1.0,6.0
-0.9848484848484844,6.015151515151516
-0.9696969696969697,6.03030303030303
-0.9545454545454541,6.045454545454546
-0.9393939393939394,6.0606060606060606
-0.9242424242424239,6.075757575757576
-0.9090909090909092,6.090909090909091
-0.8939393939393936,6.106060606060606
-0.8787878787878789,6.121212121212121
-0.8636363636363633,6.136363636363637
-0.8484848484848486,6.151515151515151
-0.833333333333333,6.166666666666667
-0.8181818181818183,6.181818181818182
-0.8030303030303028,6.196969696969697
-0.7878787878787881,6.212121212121212
-0.7727272727272725,6.2272727272727275
-0.7575757575757578,6.242424242424242
-0.7424242424242422,6.257575757575758
-0.7272727272727275,6.2727272727272725
-0.7121212121212119,6.287878787878788
-0.6969696969696972,6.303030303030303
-0.6818181818181817,6.318181818181818
-0.666666666666667,6.333333333333333
-0.6515151515151514,6.348484848484849
-0.6363636363636367,6.363636363636363
-0.6212121212121211,6.378787878787879
-0.6060606060606064,6.393939393939394
-0.5909090909090908,6.409090909090909
-0.5757575757575761,6.424242424242424
-0.5606060606060606,6.4393939393939394
-0.5454545454545459,6.454545454545454
-0.5303030303030303,6.46969696969697
-0.5151515151515156,6.484848484848484
-0.5,6.5
-0.4848484848484844,6.515151515151516
-0.4696969696969697,6.53030303030303
-0.45454545454545414,6.545454545454546
-0.43939393939393945,6.5606060606060606
-0.42424242424242387,6.575757575757576
-0.40909090909090917,6.590909090909091
-0.3939393939393936,6.606060606060606
-0.3787878787878789,6.621212121212121
-0.3636363636363633,6.636363636363637
-0.3484848484848486,6.651515151515151
-0.33333333333333304,6.666666666666667
-0.31818181818181834,6.681818181818182
-0.30303030303030276,6.696969696969697
-0.28787878787878807,6.712121212121212
-0.2727272727272725,6.7272727272727275
-0.2575757575757578,6.742424242424242
-0.2424242424242422,6.757575757575758
-0.22727272727272751,6.7727272727272725
-0.21212121212121193,6.787878787878788
-0.19696969696969724,6.803030303030303
-0.18181818181818166,6.818181818181818
-0.16666666666666696,6.833333333333333
-0.15151515151515138,6.848484848484849
-0.1363636363636367,6.863636363636363
-0.1212121212121211,6.878787878787879
-0.10606060606060641,6.893939393939394
-0.09090909090909083,6.909090909090909
-0.07575757575757613,6.924242424242424
-0.06060606060606055,6.9393939393939394
-0.04545454545454586,6.954545454545454
-0.030303030303030276,6.96969696969697
-0.015151515151515582,6.984848484848484
0.0,7.0
0.015151515151515582,7.015151515151516
0.030303030303030276,7.03030303030303
0.04545454545454586,7.045454545454546
0.06060606060606055,7.0606060606060606
0.07575757575757613,7.075757575757576
0.09090909090909083,7.090909090909091
0.10606060606060641,7.106060606060606
0.1212121212121211,7.121212121212121
0.1363636363636367,7.136363636363637
0.15151515151515138,7.151515151515151
0.16666666666666696,7.166666666666667
0.18181818181818166,7.181818181818182
0.19696969696969724,7.196969696969697
0.21212121212121193,7.212121212121212
0.22727272727272751,7.2272727272727275
0.2424242424242422,7.242424242424242
0.2575757575757578,7.257575757575758
0.2727272727272725,7.2727272727272725
0.28787878787878807,7.287878787878788
0.30303030303030276,7.303030303030303
0.31818181818181834,7.318181818181818
0.33333333333333304,7.333333333333333
0.3484848484848486,7.348484848484849
0.3636363636363633,7.363636363636363
0.3787878787878789,7.378787878787879
0.3939393939393936,7.393939393939394
0.40909090909090917,7.409090909090909
0.42424242424242387,7.424242424242424
0.43939393939393945,7.4393939393939394
0.45454545454545414,7.454545454545454
0.4696969696969697,7.46969696969697
0.4848484848484844,7.484848484848484
0.5,7.5
10.0,7.5


==> data/recursive_envelope_fi_5.csv <==
Y,X
10.0,7.5
0.5,7.5
0.5202020202020208,7.505050505050505
0.5404040404040416,7.51010101010101
0.5606060606060623,7.515151515151516
0.5808080808080796,7.52020202020202
0.6010101010101003,7.525252525252525
0.6212121212121211,7.53030303030303
0.6414141414141419,7.5353535353535355
0.6616161616161627,7.540404040404041
0.6818181818181834,7.545454545454546
0.7020202020202007,7.55050505050505
0.7222222222222214,7.555555555555555
0.7424242424242422,7.5606060606060606
0.762626262626263,7.565656565656566
0.7828282828282838,7.570707070707071
0.8030303030303045,7.575757575757576
0.8232323232323218,7.58080808080808
0.8434343434343425,7.585858585858586
0.8636363636363633,7.590909090909091
0.8838383838383841,7.595959595959596
0.9040404040404049,7.601010101010101
0.9242424242424256,7.606060606060606
0.9444444444444429,7.611111111111111
0.9646464646464636,7.616161616161616
0.9848484848484844,7.621212121212121
1.0050505050505052,7.626262626262626
1.025252525252526,7.6313131313131315
1.0454545454545467,7.636363636363637
1.065656565656564,7.641414141414141
1.0858585858585847,7.646464646464646
1.1060606060606055,7.651515151515151
1.1262626262626263,7.656565656565657
1.146464646464647,7.661616161616162
1.1666666666666679,7.666666666666667
1.1868686868686886,7.671717171717172
1.2070707070707059,7.6767676767676765
1.2272727272727266,7.681818181818182
1.2474747474747474,7.686868686868687
1.2676767676767682,7.691919191919192
1.287878787878789,7.696969696969697
1.3080808080808097,7.702020202020202
1.328282828282827,7.707070707070707
1.3484848484848477,7.712121212121212
1.3686868686868685,7.717171717171717
1.3888888888888893,7.722222222222222
1.40909090909091,7.7272727272727275
1.4292929292929308,7.732323232323233
1.449494949494948,7.737373737373737
1.4696969696969688,7.742424242424242
1.4898989898989896,7.747474747474747
1.5101010101010104,7.752525252525253
1.5303030303030312,7.757575757575758
1.550505050505052,7.762626262626263
1.5707070707070692,7.767676767676767
1.59090909090909,7.7727272727272725
1.6111111111111107,7.777777777777778
1.6313131313131315,7.782828282828283
1.6515151515151523,7.787878787878788
1.671717171717173,7.792929292929293
1.6919191919191903,7.797979797979798
1.712121212121211,7.803030303030303
1.7323232323232318,7.808080808080808
1.7525252525252526,7.813131313131313
1.7727272727272734,7.818181818181818
1.7929292929292941,7.8232323232323235
1.8131313131313114,7.828282828282828
1.8333333333333321,7.833333333333333
1.853535353535353,7.838383838383838
1.8737373737373737,7.843434343434343
1.8939393939393945,7.848484848484849
1.9141414141414153,7.853535353535354
1.934343434343436,7.858585858585859
1.9545454545454533,7.863636363636363
1.974747474747474,7.8686868686868685
1.9949494949494948,7.873737373737374
2.0151515151515156,7.878787878787879
2.0353535353535364,7.883838383838384
2.055555555555557,7.888888888888889
2.0757575757575744,7.893939393939394
2.095959595959595,7.898989898989899
2.116161616161616,7.904040404040404
2.1363636363636367,7.909090909090909
2.1565656565656575,7.914141414141414
2.1767676767676782,7.91919191919192
2.1969696969696955,7.924242424242424
2.2171717171717162,7.929292929292929
2.237373737373737,7.934343434343434
2.257575757575758,7.9393939393939394
2.2777777777777786,7.944444444444445
2.2979797979797993,7.94949494949495
2.3181818181818166,7.954545454545454
2.3383838383838373,7.959595959595959
2.358585858585858,7.9646464646464645
2.378787878787879,7.96969696969697
2.3989898989898997,7.974747474747475
2.4191919191919204,7.97979797979798
2.4393939393939377,7.984848484848484
2.4595959595959584,7.98989898989899
2.4797979797979792,7.994949494949495
2.5,8.0


==> data/recursive_envelope_glast.csv <==
Y,X
4.0,-1.0
3.7996122844607694,-0.9595959595959596
3.6024895418834815,-0.9191919191919192
3.408631772268136,-0.8787878787878788
3.218038975614733,-0.8383838383838383
3.0307111519232732,-0.797979797979798
2.8466483011937553,-0.7575757575757576
2.665850423426181,-0.7171717171717171
2.488317518620549,-0.6767676767676768
2.31404958677686,-0.6363636363636364
2.1430466278951124,-0.5959595959595959
1.9753086419753088,-0.5555555555555556
1.8108356290174472,-0.5151515151515151
1.6496275890215284,-0.47474747474747475
1.4916845219875525,-0.43434343434343436
1.3370064279155187,-0.3939393939393939
1.185593306805428,-0.35353535353535354
1.03744515865728,-0.31313131313131315
0.8925619834710743,-0.2727272727272727
0.7509437812468116,-0.23232323232323232
0.6125905519844913,-0.1919191919191919
0.4775022956841139,-0.15151515151515152
0.345679012345679,-0.1111111111111111
0.21712070196918679,-0.0707070707070707
0.09182736455463729,-0.030303030303030304
-0.030200999897969597,0.010101010101010102
-0.14896439138863382,0.050505050505050504
-0.2644628099173554,0.09090909090909091
-0.3766962554841343,0.13131313131313133
-0.4856647280889705,0.1717171717171717
-0.591368227731864,0.21212121212121213
-0.693806754412815,0.25252525252525254
-0.7929803081318233,0.29292929292929293
-0.8888888888888888,0.3333333333333333
-0.981532496684012,0.37373737373737376
-1.0709111315171922,0.41414141414141414
-1.1570247933884297,0.45454545454545453
-1.2398734822977246,0.494949494949495
-1.319457198245077,0.5353535353535354
-1.3957759412304869,0.5757575757575758
-1.4688297112539537,0.6161616161616161
-1.538618508315478,0.6565656565656566
-1.6051423324150595,0.696969696969697
-1.6684011835526986,0.7373737373737373
-1.7283950617283952,0.7777777777777778
-1.7851239669421486,0.8181818181818182
-1.8385878991939597,0.8585858585858586
-1.8887868584838285,0.898989898989899
-1.935720844811754,0.9393939393939394
-1.9793898581777372,0.9797979797979798
-2.019793898581778,1.02020202020202
-2.056932966023875,1.0606060606060606
-2.09080706050403,1.101010101010101
-2.1214161820222426,1.1414141414141414
-2.1487603305785123,1.1818181818181819
-2.1728395061728394,1.2222222222222223
-2.1936537088052237,1.2626262626262625
-2.211202938475666,1.303030303030303
-2.225487195184165,1.3434343434343434
-2.236506478930721,1.3838383838383839
-2.2442607897153355,1.4242424242424243
-2.2487501275380066,1.4646464646464648
-2.2499744923987346,1.505050505050505
-2.247933884297521,1.5454545454545454
-2.242628303234364,1.5858585858585859
-2.2340577492092644,1.6262626262626263
-2.222222222222222,1.6666666666666667
-2.2071217222732376,1.707070707070707
-2.18875624936231,1.7474747474747474
-2.16712580348944,1.7878787878787878
-2.1422303846546265,1.8282828282828283
-2.1140699928578717,1.8686868686868687
-2.0826446280991733,1.9090909090909092
-2.0479542903785326,1.9494949494949494
-2.0099989796959497,1.9898989898989898
-1.968778696051423,2.0303030303030303
-1.9242934394449547,2.0707070707070705
-1.8765432098765435,2.111111111111111
-1.8255280073461897,2.1515151515151514
-1.7712478318538922,2.191919191919192
-1.7137026833996538,2.2323232323232323
-1.65289256198347,2.272727272727273
-1.5888174676053461,2.313131313131313
-1.5214774002652796,2.3535353535353534
-1.4508723599632685,2.393939393939394
-1.3770023466993164,2.4343434343434343
-1.2998673604734208,2.474747474747475
-1.2194674012855824,2.515151515151515
-1.135802469135803,2.5555555555555554
-1.0488725640240792,2.595959595959596
-0.9586776859504127,2.6363636363636362
-0.8652178349148043,2.676767676767677
-0.7684930109172541,2.717171717171717
-0.6685032139577585,2.757575757575758
-0.5652484440363228,2.797979797979798
-0.4587287011529444,2.8383838383838382
-0.3489439853076206,2.878787878787879
-0.23589429650035854,2.919191919191919
-0.1195796347311493,2.95959595959596
0.0,3.0
0.0,3.0
0.0,3.0
0.0,3.0
-0.010101010101009944,3.01010101010101
-0.020202020202020332,3.0202020202020203
-0.030303030303030276,3.0303030303030303
-0.04040404040404022,3.04040404040404
-0.05050505050505061,3.0505050505050506
-0.06060606060606055,3.0606060606060606
-0.0707070707070705,3.0707070707070705
-0.08080808080808088,3.080808080808081
-0.09090909090909083,3.090909090909091
-0.10101010101010122,3.101010101010101
-0.11111111111111116,3.111111111111111
-0.1212121212121211,3.121212121212121
-0.1313131313131315,3.1313131313131315
-0.14141414141414144,3.1414141414141414
-0.15151515151515138,3.1515151515151514
-0.16161616161616177,3.1616161616161618
-0.1717171717171717,3.1717171717171717
-0.18181818181818166,3.1818181818181817
-0.19191919191919204,3.191919191919192
-0.202020202020202,3.202020202020202
-0.21212121212121193,3.212121212121212
-0.22222222222222232,3.2222222222222223
-0.23232323232323226,3.2323232323232323
-0.2424242424242422,3.242424242424242
-0.2525252525252526,3.2525252525252526
-0.26262626262626254,3.2626262626262625
-0.27272727272727293,3.272727272727273
-0.2828282828282829,3.282828282828283
-0.2929292929292928,3.292929292929293
-0.3030303030303032,3.303030303030303
-0.31313131313131315,3.313131313131313
-0.3232323232323231,3.323232323232323
-0.3333333333333335,3.3333333333333335
-0.3434343434343434,3.3434343434343434
-0.35353535353535337,3.3535353535353534
-0.36363636363636376,3.3636363636363638
-0.3737373737373737,3.3737373737373737
-0.38383838383838365,3.3838383838383836
-0.39393939393939403,3.393939393939394
-0.404040404040404,3.404040404040404
-0.4141414141414139,3.414141414141414
-0.4242424242424243,3.4242424242424243
-0.43434343434343425,3.4343434343434343
-0.44444444444444464,3.4444444444444446
-0.4545454545454546,3.4545454545454546
-0.46464646464646453,3.4646464646464645
-0.4747474747474749,3.474747474747475
-0.48484848484848486,3.484848484848485
-0.4949494949494948,3.494949494949495
-0.5050505050505052,3.505050505050505
-0.5151515151515151,3.515151515151515
-0.5252525252525251,3.525252525252525
-0.5353535353535355,3.5353535353535355
-0.5454545454545454,3.5454545454545454
-0.5555555555555554,3.5555555555555554
-0.5656565656565657,3.5656565656565657
-0.5757575757575757,3.5757575757575757
-0.5858585858585861,3.585858585858586
-0.595959595959596,3.595959595959596
-0.606060606060606,3.606060606060606
-0.6161616161616164,3.6161616161616164
-0.6262626262626263,3.6262626262626263
-0.6363636363636362,3.6363636363636362
-0.6464646464646466,3.6464646464646466
-0.6565656565656566,3.6565656565656566
-0.6666666666666665,3.6666666666666665
-0.6767676767676769,3.676767676767677
-0.6868686868686869,3.686868686868687
-0.6969696969696968,3.696969696969697
-0.7070707070707072,3.707070707070707
-0.7171717171717171,3.717171717171717
-0.7272727272727271,3.727272727272727
-0.7373737373737375,3.7373737373737375
-0.7474747474747474,3.7474747474747474
-0.7575757575757578,3.757575757575758
-0.7676767676767677,3.7676767676767677
-0.7777777777777777,3.7777777777777777
-0.7878787878787881,3.787878787878788
-0.797979797979798,3.797979797979798
-0.808080808080808,3.808080808080808
-0.8181818181818183,3.8181818181818183
-0.8282828282828283,3.8282828282828283
-0.8383838383838382,3.8383838383838382
-0.8484848484848486,3.8484848484848486
-0.8585858585858586,3.8585858585858586
-0.8686868686868685,3.8686868686868685
-0.8787878787878789,3.878787878787879
-0.8888888888888888,3.888888888888889
-0.8989898989898988,3.898989898989899
-0.9090909090909092,3.909090909090909
-0.9191919191919191,3.919191919191919
-0.9292929292929295,3.9292929292929295
-0.9393939393939394,3.9393939393939394
-0.9494949494949494,3.9494949494949494
-0.9595959595959598,3.95959595959596
-0.9696969696969697,3.9696969696969697
-0.9797979797979797,3.9797979797979797
-0.9898989898989901,3.98989898989899
-1.0,4.0
10.0,4.0


==> data/recursive_envelope_glast_2.csv <==
Y,X
4.0,-1.0
3.7996122844607694,-0.9595959595959596
3.6024895418834815,-0.9191919191919192
3.408631772268136,-0.8787878787878788
3.218038975614733,-0.8383838383838383
3.0307111519232732,-0.797979797979798
2.8466483011937553,-0.7575757575757576
2.665850423426181,-0.7171717171717171
2.488317518620549,-0.6767676767676768
2.31404958677686,-0.6363636363636364
2.1430466278951124,-0.5959595959595959
1.9753086419753088,-0.5555555555555556
1.8108356290174472,-0.5151515151515151
1.6496275890215284,-0.47474747474747475
1.4916845219875525,-0.43434343434343436
1.3370064279155187,-0.3939393939393939
1.185593306805428,-0.35353535353535354
1.03744515865728,-0.31313131313131315
0.8925619834710743,-0.2727272727272727
0.7509437812468116,-0.23232323232323232
0.6125905519844913,-0.1919191919191919
0.4775022956841139,-0.15151515151515152
0.345679012345679,-0.1111111111111111
0.21712070196918679,-0.0707070707070707
0.09182736455463729,-0.030303030303030304
-0.030200999897969597,0.010101010101010102
-0.14896439138863382,0.050505050505050504
-0.2644628099173554,0.09090909090909091
-0.3766962554841343,0.13131313131313133
-0.4856647280889705,0.1717171717171717
-0.591368227731864,0.21212121212121213
-0.693806754412815,0.25252525252525254
-0.7929803081318233,0.29292929292929293
-0.8888888888888888,0.3333333333333333
-0.981532496684012,0.37373737373737376
-1.0709111315171922,0.41414141414141414
-1.1570247933884297,0.45454545454545453
-1.2398734822977246,0.494949494949495
-1.319457198245077,0.5353535353535354
-1.3957759412304869,0.5757575757575758
-1.4688297112539537,0.6161616161616161
-1.538618508315478,0.6565656565656566
-1.6051423324150595,0.696969696969697
-1.6684011835526986,0.7373737373737373
-1.7283950617283952,0.7777777777777778
-1.7851239669421486,0.8181818181818182
-1.8385878991939597,0.8585858585858586
-1.8887868584838285,0.898989898989899
-1.935720844811754,0.9393939393939394
-1.9793898581777372,0.9797979797979798
-2.019793898581778,1.02020202020202
-2.056932966023875,1.0606060606060606
-2.09080706050403,1.101010101010101
-2.1214161820222426,1.1414141414141414
-2.1487603305785123,1.1818181818181819
-2.1728395061728394,1.2222222222222223
-2.1936537088052237,1.2626262626262625
-2.211202938475666,1.303030303030303
-2.225487195184165,1.3434343434343434
-2.236506478930721,1.3838383838383839
-2.2442607897153355,1.4242424242424243
-2.2487501275380066,1.4646464646464648
-2.2499744923987346,1.505050505050505
-2.247933884297521,1.5454545454545454
-2.242628303234364,1.5858585858585859
-2.2340577492092644,1.6262626262626263
-2.222222222222222,1.6666666666666667
-2.2071217222732376,1.707070707070707
-2.18875624936231,1.7474747474747474
-2.16712580348944,1.7878787878787878
-2.1422303846546265,1.8282828282828283
-2.1140699928578717,1.8686868686868687
-2.0826446280991733,1.9090909090909092
-2.0479542903785326,1.9494949494949494
-2.0099989796959497,1.9898989898989898
-1.968778696051423,2.0303030303030303
-1.9242934394449547,2.0707070707070705
-1.8765432098765435,2.111111111111111
-1.8255280073461897,2.1515151515151514
-1.7712478318538922,2.191919191919192
-1.7137026833996538,2.2323232323232323
-1.65289256198347,2.272727272727273
-1.5888174676053461,2.313131313131313
-1.5214774002652796,2.3535353535353534
-1.4508723599632685,2.393939393939394
-1.3770023466993164,2.4343434343434343
-1.2998673604734208,2.474747474747475
-1.2194674012855824,2.515151515151515
-1.135802469135803,2.5555555555555554
-1.0488725640240792,2.595959595959596
-0.9586776859504127,2.6363636363636362
-0.8652178349148043,2.676767676767677
-0.7684930109172541,2.717171717171717
-0.6685032139577585,2.757575757575758
-0.5652484440363228,2.797979797979798
-0.4587287011529444,2.8383838383838382
-0.3489439853076206,2.878787878787879
-0.23589429650035854,2.919191919191919
-0.1195796347311493,2.95959595959596
0.0,3.0
10.0,3.0


==> data/recursive_envelope_glast_3.csv <==
Y,X
4.0,-1.0
3.861186916548046,-0.97208149472222
3.7239327189699827,-0.9441629894444402
3.58823740726581,-0.9162444841666603
3.4541009814355292,-0.8883259788888804
3.321523441479138,-0.8604074736111005
3.1905047873966383,-0.8324889683333206
3.0610450191880294,-0.8045704630555407
2.933144136853311,-0.7766519577777607
2.8068021403924837,-0.7487334524999809
2.6820190298055473,-0.720814947222201
2.558794805092502,-0.6928964419444211
2.437129466253347,-0.6649779366666412
2.3170230132880834,-0.6370594313888613
2.19847544619671,-0.6091409261110814
2.0814867649792275,-0.5812224208333014
1.9660569696356365,-0.5533039155555216
1.852186060165936,-0.5253854102777417
1.7398740365701262,-0.49746690499996177
1.6291208988482075,-0.4695483997221819
1.5199266470001795,-0.441629894444402
1.4122912810260424,-0.4137113891666221
1.3062148009257961,-0.3857928838888422
1.201697206699441,-0.3578743786110623
1.0987384983469761,-0.32995587333328236
0.9973386758684025,-0.30203736805550246
0.8974977392637196,-0.27411886277772257
0.7992156885329276,-0.24620035749994268
0.7024925236760264,-0.2182818522221628
0.6073282446930162,-0.19036334694438287
0.5137228515838966,-0.16244484166660297
0.4216763443486681,-0.13452633638882308
0.33118872298733026,-0.10660783111104317
0.24225998749988328,-0.07868932583326327
0.1548901378863272,-0.05077082055548337
0.06907917414666195,-0.022852315277703466
-0.015172903719112429,0.0050661900000764344
-0.09786609571099598,0.03298469527785634
-0.17900040182898863,0.060903200555636236
-0.2585758220730905,0.08882170583341614
-0.3365923564433015,0.11674021111119603
-0.41305000493962163,0.14465871638897593
-0.48794876756205097,0.17257722166675585
-0.5612886443105893,0.20049572694453574
-0.633069635185237,0.22841423222231563
-0.7032917401859937,0.25633273750009555
-0.7719549593128597,0.28425124277787545
-0.8390592925658347,0.31216974805565534
-0.9046047399449189,0.34008825333343523
-0.9685913014501123,0.3680067586112151
-1.0310189770814147,0.39592526388899507
-1.0918877668388265,0.42384376916677496
-1.1511976707223472,0.45176227444455486
-1.2089486887319771,0.47968077972233475
-1.2651408208677164,0.5075992850001146
-1.3197740671295646,0.5355177902778946
-1.372848427517522,0.5634362955556744
-1.4243639020315886,0.5913548008334544
-1.4743204906717642,0.6192733061112342
-1.5227181934380494,0.6471918113890142
-1.5695570103304433,0.6751103166667941
-1.6148369413489463,0.703028821944574
-1.658557986493559,0.7309473272223539
-1.7007201457642802,0.7588658325001337
-1.741323419161111,0.7867843377779137
-1.7803678066840507,0.8147028430556935
-1.8178533083330994,0.8426213483334735
-1.8537799241082575,0.8705398536112534
-1.8881476540095248,0.8984583588890332
-1.9209564980369014,0.9263768641668132
-1.9522064561903867,0.954295369444593
-1.9818975284699816,0.982213874722373
-2.0100297148756856,1.010132380000153
-2.0366030154074988,1.0380508852779329
-2.0616174300654206,1.0659693905557126
-2.085072958849452,1.0938878958334926
-2.1069696017595922,1.1218064011112725
-2.127307358795842,1.1497249063890524
-2.146086229958201,1.1776434116668322
-2.1633062152466684,1.2055619169446121
-2.1789673146612456,1.233480422222392
-2.193069528201932,1.261398927500172
-2.2056128558687274,1.289317432777952
-2.2165972976616315,1.3172359380557317
-2.2260228535806457,1.3451544433335116
-2.233889523625768,1.3730729486112916
-2.240197307797,1.4009914538890715
-2.2449462060943413,1.4289099591668515
-2.2481362185177916,1.4568284644446312
-2.249767345067351,1.4847469697224112
-2.249839585743019,1.512665475000191
-2.2483529405447977,1.540583980277971
-2.245307409472684,1.5685024855557508
-2.24070299252668,1.5964209908335307
-2.234539689706785,1.6243394961113107
-2.226817501013,1.6522580013890906
-2.217536426445323,1.6801765066668706
-2.2066964660037565,1.7080950119446503
-2.1942976196882977,1.7360135172224302
-2.1803398874989486,1.7639320225002102
-2.1803398874989486,1.7639320225002102
-2.1803398874989486,1.7639320225002102
inf,1.7639320225002102
-2.1684172623726967,1.7865185677274809
-2.1564946372464444,1.8091051129547513
-2.1445720121201926,1.831691658182022
-2.1326493869939407,1.8542782034092926
-2.1207267618676884,1.8768647486365633
-2.1088041367414365,1.8994512938638337
-2.0968815116151847,1.9220378390911044
-2.0849588864889324,1.944624384318375
-2.0730362613626805,1.9672109295456457
-2.0611136362364286,1.9897974747729161
-2.0491910111101763,2.012384020000187
-2.037268385983925,2.0349705652274572
-2.0253457608576726,2.057557110454728
-2.0134231357314203,2.0801436556819985
-2.0015005106051684,2.1027302009092694
-1.9895778854789166,2.12531674613654
-1.9776552603526645,2.1479032913638103
-1.9657326352264124,2.170489836591081
-1.9538100101001605,2.1930763818183516
-1.9418873849739087,2.215662927045622
-1.9299647598476564,2.238249472272893
-1.9180421347214045,2.2608360175001634
-1.9061195095951524,2.2834225627274343
-1.8941968844689006,2.3060091079547047
-1.8822742593426485,2.328595653181975
-1.8703516342163964,2.351182198409246
-1.8584290090901445,2.3737687436365165
-1.8465063839638927,2.396355288863787
-1.8345837588376404,2.418941834091058
-1.8226611337113885,2.4415283793183282
-1.8107385085851364,2.464114924545599
-1.7988158834588845,2.4867014697728695
-1.7868932583326325,2.50928801500014
-1.7749706332063804,2.531874560227411
-1.7630480080801285,2.5544611054546813
-1.7511253829538767,2.5770476506819517
-1.7392027578276243,2.5996341959092226
-1.7272801327013725,2.622220741136493
-1.7153575075751204,2.644807286363764
-1.7034348824488685,2.6673938315910344
-1.6915122573226165,2.689980376818305
-1.6795896321963644,2.7125669220455757
-1.6676670070701125,2.735153467272846
-1.6557443819438606,2.7577400125001166
-1.6438217568176083,2.7803265577273875
-1.6318991316913565,2.802913102954658
-1.6199765065651044,2.825499648181929
-1.6080538814388525,2.848086193409199
-1.5961312563126004,2.8706727386364697
-1.5842086311863484,2.8932592838637405
-1.5722860060600965,2.915845829091011
-1.5603633809338446,2.9384323743182814
-1.5484407558075923,2.9610189195455523
-1.5365181306813405,2.9836054647728227
-1.5245955055550884,3.0061920100000936
-1.5126728804288365,3.028778555227364
-1.5007502553025844,3.0513651004546345
-1.4888276301763324,3.0739516456819054
-1.4769050050500805,3.096538190909176
-1.4649823799238286,3.1191247361364463
-1.4530597547975763,3.141711281363717
-1.4411371296713245,3.1642978265909876
-1.4292145045450724,3.1868843718182585
-1.4172918794188205,3.209470917045529
-1.4053692542925684,3.2320574622727993
-1.3934466291663163,3.25464400750007
-1.3815240040400645,3.2772305527273407
-1.3696013789138126,3.299817097954611
-1.3576787537875603,3.322403643181882
-1.3457561286613084,3.3449901884091524
-1.3338335035350564,3.3675767336364233
-1.3219108784088045,3.3901632788636937
-1.3099882532825524,3.412749824090964
-1.2980656281563003,3.435336369318235
-1.2861430030300485,3.4579229145455055
-1.2742203779037966,3.480509459772776
-1.2622977527775443,3.503096005000047
-1.2503751276512924,3.5256825502273172
-1.2384525025250404,3.548269095454588
-1.2265298773987885,3.5708556406818586
-1.2146072522725364,3.593442185909129
-1.2026846271462843,3.6160287311364
-1.1907620020200325,3.6386152763636703
-1.1788393768937806,3.6612018215909408
-1.1669167517675283,3.6837883668182116
-1.1549941266412764,3.706374912045482
-1.1430715015150243,3.728961457272753
-1.1311488763887725,3.7515480025000234
-1.1192262512625206,3.774134547727294
-1.1073036261362685,3.7967210929545647
-1.0953810010100162,3.819307638181835
-1.0834583758837644,3.8418941834091056
-1.0715357507575125,3.8644807286363765
-1.0596131256312606,3.887067273863647
-1.0476905005050083,3.909653819090918
-1.0357678753787565,3.9322403643181882
-1.0238452502525046,3.9548269095454587
-1.0119226251262523,3.9774134547727296
-1.0000000000000004,4.0
10.0,4.0


==> data/recursive_envelope_glast_4.csv <==
Y,X
4.0,-1.0
3.879692435062274,-0.9758215676947065
3.760554063302032,-0.9516431353894131
3.642584884719273,-0.9274647030841197
3.5257848993139973,-0.9032862707788262
3.410154107086205,-0.8791078384735327
3.2956925080358963,-0.8549294061682393
3.1824001021630703,-0.8307509738629458
3.070276889467728,-0.8065725415576523
2.959322869949869,-0.7823941092523589
2.8495380436094933,-0.7582156769470655
2.7409224104466006,-0.734037244641772
2.633475970461191,-0.7098588123364785
2.5271987236532656,-0.685680380031185
2.4220906700228233,-0.6615019477258917
2.318151809569864,-0.6373235154205982
2.215382142294388,-0.6131450831153047
2.113781668196395,-0.5889666508100112
2.0133503872758864,-0.5647882185047178
1.9140882995328603,-0.5406097861994243
1.8159954049673177,-0.5164313538941309
1.7190717035792584,-0.49225292158883743
1.6233171953686822,-0.46807448928354395
1.5287318803355896,-0.4438960569782505
1.4353157584799803,-0.41971762467295703
1.3430688298018543,-0.3955391923676636
1.2519910943012116,-0.3713607600623701
1.1620825519780522,-0.3471823277570767
1.0733432028323762,-0.3230038954517832
0.9857730468641835,-0.2988254631464898
0.8993720840734738,-0.2746470308411963
0.8141403144602479,-0.25046859853590286
0.7300777380245049,-0.22629016623060938
0.6471843547662455,-0.20211173392531592
0.5654601646854693,-0.17793330162002247
0.4849051677821764,-0.153754869314729
0.4055193640563669,-0.12957643700943555
0.32730275350804067,-0.10539800470414211
0.2502553361371978,-0.08121957239884865
0.17437711194383818,-0.057041140093555195
0.0996680809279619,-0.03286270778826174
0.02612824308956892,-0.00868427548296828
-0.04624240157134073,0.015494156822325177
-0.11744385305476705,0.03967258912761863
-0.18747611136071005,0.06385102143291209
-0.25633917648916976,0.08802945373820555
-0.32403304844014613,0.112207886043499
-0.3905577272136393,0.13638631834879247
-0.455913212809649,0.16056475065408593
-0.5200995052281754,0.1847431829593794
-0.5831166044692185,0.20892161526467282
-0.6449645105327783,0.23310004756996627
-0.7056432234188549,0.25727847987525976
-0.7651527431274479,0.2814569121805532
-0.823493069658558,0.30563534448584667
-0.8806642030121843,0.3298137767911401
-0.9366661431883276,0.3539922090964336
-0.9914988901869874,0.378170641401727
-1.045162444008164,0.4023490737070205
-1.0976568046518573,0.42652750601231393
-1.1489819721180674,0.4507059383176074
-1.1991379464067937,0.47488437062290084
-1.2481247275180374,0.4990628029281943
-1.295942315451797,0.5232412352334878
-1.3425907102080739,0.5474196675387812
-1.3880699117868676,0.5715980998440747
-1.4323799201881773,0.5957765321493681
-1.4755207354120041,0.6199549644546616
-1.5174923574583474,0.6441333967599551
-1.5582947863272076,0.6683118290652486
-1.5979280220185843,0.6924902613705419
-1.6363920645324779,0.7166686936758354
-1.6736869138688877,0.7408471259811289
-1.7098125700278148,0.7650255582864224
-1.7447690330092582,0.7892039905917158
-1.7785563028132185,0.8133824228970092
-1.8111743794396955,0.8375608552023027
-1.8426232628886887,0.8617392875075962
-1.8729029531601995,0.8859177198128896
-1.902013450254226,0.9100961521181831
-1.9299547541707698,0.9342745844234766
-1.9567268649098302,0.95845301672877
-1.9823297824714072,0.9826314490340634
-2.006763506855501,1.006809881339357
-2.0300280380621105,1.0309883136446503
-2.052123376091238,1.0551667459499439
-2.073049520942882,1.0793451782552372
-2.092806472617042,1.1035236105605308
-2.11139423111372,1.1277020428658242
-2.128812796432913,1.1518804751711176
-2.145062168574624,1.1760589074764112
-2.1601423475388506,1.2002373397817045
-2.1740533333255945,1.224415772086998
-2.1867951259348555,1.2485942043922915
-2.198367725366632,1.272772636697585
-2.208771131620926,1.2969510690028785
-2.218005344697737,1.3211295013081719
-2.2260703645970636,1.3453079336134652
-2.232966191318908,1.3694863659187588
-2.2386928248632683,1.3936647982240522
-2.2386928248632683,1.3936647982240522
-2.2386928248632683,1.3936647982240522
inf,1.3936647982240522
-2.246325689384161,1.4295553800512035
-2.2539585539050533,1.4654459618783546
-2.261591418425946,1.501336543705506
-2.2692242829468388,1.5372271255326573
-2.276857147467731,1.5731177073598084
-2.284490011988624,1.6090082891869597
-2.2921228765095165,1.644898871014111
-2.299755741030409,1.6807894528412621
-2.3073886055513015,1.7166800346684135
-2.3150214700721943,1.7525706164955648
-2.3226543345930866,1.7884611983227159
-2.3302871991139793,1.8243517801498672
-2.337920063634872,1.8602423619770185
-2.3455529281557643,1.8961329438041696
-2.353185792676657,1.932023525631321
-2.36081865719755,1.9679141074584723
-2.368451521718442,2.0038046892856234
-2.376084386239335,2.0396952711127745
-2.3837172507602276,2.075585852939926
-2.39135011528112,2.111476434767077
-2.3989829798020126,2.1473670165942282
-2.4066158443229053,2.18325759842138
-2.4142487088437976,2.219148180248531
-2.4218815733646903,2.255038762075682
-2.429514437885583,2.2909293439028335
-2.4371473024064754,2.3268199257299846
-2.444780166927368,2.3627105075571357
-2.452413031448261,2.3986010893842873
-2.460045895969153,2.4344916712114384
-2.467678760490046,2.4703822530385895
-2.4753116250109386,2.506272834865741
-2.482944489531831,2.542163416692892
-2.4905773540527236,2.5780539985200432
-2.4982102185736164,2.613944580347195
-2.5058430830945086,2.649835162174346
-2.5134759476154014,2.685725744001497
-2.521108812136294,2.7216163258286485
-2.5287416766571864,2.7575069076557996
-2.536374541178079,2.7933974894829507
-2.544007405698972,2.8292880713101023
-2.551640270219864,2.8651786531372534
-2.559273134740757,2.9010692349644045
-2.5669059992616496,2.936959816791556
-2.574538863782542,2.972850398618707
-2.5821717283034347,3.0087409804458582
-2.5898045928243274,3.04463156227301
-2.5974374573452197,3.080522144100161
-2.6050703218661124,3.116412725927312
-2.612703186387005,3.1523033077544635
-2.6203360509078975,3.1881938895816146
-2.62796891542879,3.2240844714087658
-2.635601779949683,3.2599750532359173
-2.643234644470575,3.2958656350630684
-2.650867508991468,3.3317562168902195
-2.6585003735123607,3.367646798717371
-2.666133238033253,3.403537380544522
-2.6737661025541457,3.4394279623716733
-2.6813989670750384,3.475318544198825
-2.6890318315959307,3.511209126025976
-2.6966646961168235,3.547099707853127
-2.704297560637716,3.5829902896802786
-2.7119304251586085,3.6188808715074297
-2.7195632896795012,3.6547714533345808
-2.727196154200394,3.6906620351617323
-2.7348290187212863,3.7265526169888834
-2.742461883242179,3.7624431988160345
-2.7500947477630717,3.7983337806431856
-2.757727612283964,3.834224362470337
-2.7653604768048567,3.8701149442974883
-2.7729933413257495,3.9060055261246394
-2.7806262058466418,3.941896107951791
-2.7882590703675345,3.977786689778942
-2.7958919348884272,4.0136772716060936
-2.8035247994093195,4.049567853433245
-2.8111576639302123,4.085458435260396
-2.818790528451105,4.121349017087547
-2.8264233929719973,4.157239598914698
-2.83405625749289,4.19313018074185
-2.8416891220137828,4.229020762569001
-2.849321986534675,4.264911344396152
-2.856954851055568,4.300801926223303
-2.8645877155764605,4.336692508050454
-2.872220580097353,4.3725830898776055
-2.8798534446182456,4.4084736717047575
-2.8874863091391383,4.444364253531909
-2.8951191736600306,4.48025483535906
-2.9027520381809233,4.516145417186211
-2.910384902701816,4.552035999013362
-2.9180177672227083,4.587926580840513
-2.925650631743601,4.623817162667665
-2.933283496264494,4.659707744494816
-2.940916360785386,4.695598326321967
-2.948549225306279,4.731488908149118
-2.9561820898271716,4.767379489976269
-2.963814954348064,4.8032700718034205
-2.9714478188689566,4.8391606536305725
-2.9790806833898493,4.875051235457724
-2.9867135479107416,4.910941817284875
-2.9943464124316344,4.946832399112026
-2.9943464124316344,4.946832399112026
-2.994346412431632,4.946832399112026
inf,4.946832399112026
-2.9963824757210062,4.957470455686652
-2.9979658660196193,4.968108512261278
-2.9990965833275,4.978746568835904
-2.9997746276446478,4.98938462541053
-2.999999998971063,5.000022681985156
-2.9997726973067174,5.010660738559782
-2.999092722651639,5.021298795134408
-2.997960075005828,5.031936851709034
-2.9963747543692847,5.04257490828366
-2.99433676074198,5.053212964858286
-2.991846094123943,5.063851021432912
-2.9889027545151734,5.074489078007538
-2.985506741915664,5.085127134582164
-2.981658056325408,5.09576519115679
-2.977356697744405,5.106403247731416
-2.9726026661726834,5.117041304306042
-2.9673959616102152,5.127679360880668
-2.961736584056993,5.138317417455294
-2.9556245335130384,5.14895547402992
-2.949059809978351,5.159593530604546
-2.942042413452924,5.170231587179172
-2.9345723439367504,5.180869643753798
-2.9266496014298298,5.191507700328424
-2.9182741859321837,5.20214575690305
-2.909446097443791,5.212783813477675
-2.9001653359646653,5.223421870052301
-2.890431901494793,5.234059926626927
-2.880245794034188,5.2446979832015534
-2.8696070135828293,5.2553360397761795
-2.858515560140745,5.2659740963508055
-2.846971433707914,5.2766121529254315
-2.8349746342843503,5.2872502095000575
-2.8225251618700327,5.2978882660746835
-2.8096230164649896,5.30852632264931
-2.7962681980691926,5.319164379223936
-2.782460706682677,5.329802435798562
-2.768200542305401,5.340440492373188
-2.753487704937399,5.351078548947814
-2.738322194578643,5.36171660552244
-2.722704011229162,5.372354662097066
-2.7066331548889266,5.382992718671692
-2.690109625557966,5.393630775246318
-2.6731334232362585,5.404268831820944
-2.6557045479238184,5.41490688839557
-2.6378229996206244,5.425544944970196
-2.619488778326705,5.436183001544822
-2.6007018840420315,5.446821058119448
-2.5814623167666326,5.457459114694074
-2.56177007650048,5.4680971712687
-2.5416251632436015,5.478735227843326
-2.5210275769959694,5.489373284417952
-2.4999773177576117,5.500011340992578
-2.4784743855285,5.510649397567204
-2.456518780308663,5.52128745414183
-2.434110502098072,5.531925510716456
-2.4112495508967555,5.542563567291082
-2.387935926704685,5.553201623865708
-2.3641696295218892,5.563839680440334
-2.3399506593483395,5.57447773701496
-2.315279016184064,5.585115793589586
-2.290154700029035,5.595753850164212
-2.264577710883273,5.606391906738838
-2.2385480487467646,5.617029963313464
-2.2120657136195305,5.62766801988809
-2.1851307055015425,5.638306076462716
-2.157743024392829,5.648944133037342
-2.1299026702933617,5.659582189611968
-2.1016096432031617,5.670220246186594
-2.072863943122215,5.68085830276122
-2.0436655700505497,5.691496359335846
-2.0140145239881093,5.702134415910472
-1.9839108049349647,5.712772472485098
-1.9533544128910592,5.723410529059724
-1.922345347856421,5.73404858563435
-1.890883609831036,5.7446866422089755
-1.8589691988149326,5.7553246987836015
-1.8266021148080682,5.7659627553582276
-1.793782357810457,5.776600811932854
-1.7605099278221275,5.78723886850748
-1.726784824843051,5.797876925082106
-1.6926070488732279,5.808514981656732
-1.657976599912658,5.819153038231358
-1.6228934779613695,5.829791094805984
-1.5873576830193485,5.84042915138061
-1.5513692150865523,5.851067207955236
-1.5149280741630378,5.861705264529862
-1.4780342602487906,5.872343321104488
-1.4406877733437966,5.882981377679114
-1.4028886134480558,5.89361943425374
-1.3646367805615682,5.904257490828366
-1.3259322746843623,5.914895547402992
-1.2867750958164095,5.925533603977618
-1.24716524395771,5.936171660552244
-1.2071027191082635,5.94680971712687
-1.1665875212680987,5.957447773701496
-1.1256196504371871,5.968085830276122
-1.0841991066155288,5.978723886850748
-1.0423258898031236,5.989361943425374
-1.0,6.0
10.0,6.0


==> data/recursive_envelope_glast_5.csv <==
Y,X
4.0,-1.0
3.879692435062274,-0.9758215676947065
3.760554063302032,-0.9516431353894131
3.642584884719273,-0.9274647030841197
3.5257848993139973,-0.9032862707788262
3.410154107086205,-0.8791078384735327
3.2956925080358963,-0.8549294061682393
3.1824001021630703,-0.8307509738629458
3.070276889467728,-0.8065725415576523
2.959322869949869,-0.7823941092523589
2.8495380436094933,-0.7582156769470655
2.7409224104466006,-0.734037244641772
2.633475970461191,-0.7098588123364785
2.5271987236532656,-0.685680380031185
2.4220906700228233,-0.6615019477258917
2.318151809569864,-0.6373235154205982
2.215382142294388,-0.6131450831153047
2.113781668196395,-0.5889666508100112
2.0133503872758864,-0.5647882185047178
1.9140882995328603,-0.5406097861994243
1.8159954049673177,-0.5164313538941309
1.7190717035792584,-0.49225292158883743
1.6233171953686822,-0.46807448928354395
1.5287318803355896,-0.4438960569782505
1.4353157584799803,-0.41971762467295703
1.3430688298018543,-0.3955391923676636
1.2519910943012116,-0.3713607600623701
1.1620825519780522,-0.3471823277570767
1.0733432028323762,-0.3230038954517832
0.9857730468641835,-0.2988254631464898
0.8993720840734738,-0.2746470308411963
0.8141403144602479,-0.25046859853590286
0.7300777380245049,-0.22629016623060938
0.6471843547662455,-0.20211173392531592
0.5654601646854693,-0.17793330162002247
0.4849051677821764,-0.153754869314729
0.4055193640563669,-0.12957643700943555
0.32730275350804067,-0.10539800470414211
0.2502553361371978,-0.08121957239884865
0.17437711194383818,-0.057041140093555195
0.0996680809279619,-0.03286270778826174
0.02612824308956892,-0.00868427548296828
-0.04624240157134073,0.015494156822325177
-0.11744385305476705,0.03967258912761863
-0.18747611136071005,0.06385102143291209
-0.25633917648916976,0.08802945373820555
-0.32403304844014613,0.112207886043499
-0.3905577272136393,0.13638631834879247
-0.455913212809649,0.16056475065408593
-0.5200995052281754,0.1847431829593794
-0.5831166044692185,0.20892161526467282
-0.6449645105327783,0.23310004756996627
-0.7056432234188549,0.25727847987525976
-0.7651527431274479,0.2814569121805532
-0.823493069658558,0.30563534448584667
-0.8806642030121843,0.3298137767911401
-0.9366661431883276,0.3539922090964336
-0.9914988901869874,0.378170641401727
-1.045162444008164,0.4023490737070205
-1.0976568046518573,0.42652750601231393
-1.1489819721180674,0.4507059383176074
-1.1991379464067937,0.47488437062290084
-1.2481247275180374,0.4990628029281943
-1.295942315451797,0.5232412352334878
-1.3425907102080739,0.5474196675387812
-1.3880699117868676,0.5715980998440747
-1.4323799201881773,0.5957765321493681
-1.4755207354120041,0.6199549644546616
-1.5174923574583474,0.6441333967599551
-1.5582947863272076,0.6683118290652486
-1.5979280220185843,0.6924902613705419
-1.6363920645324779,0.7166686936758354
-1.6736869138688877,0.7408471259811289
-1.7098125700278148,0.7650255582864224
-1.7447690330092582,0.7892039905917158
-1.7785563028132185,0.8133824228970092
-1.8111743794396955,0.8375608552023027
-1.8426232628886887,0.8617392875075962
-1.8729029531601995,0.8859177198128896
-1.902013450254226,0.9100961521181831
-1.9299547541707698,0.9342745844234766
-1.9567268649098302,0.95845301672877
-1.9823297824714072,0.9826314490340634
-2.006763506855501,1.006809881339357
-2.0300280380621105,1.0309883136446503
-2.052123376091238,1.0551667459499439
-2.073049520942882,1.0793451782552372
-2.092806472617042,1.1035236105605308
-2.11139423111372,1.1277020428658242
-2.128812796432913,1.1518804751711176
-2.145062168574624,1.1760589074764112
-2.1601423475388506,1.2002373397817045
-2.1740533333255945,1.224415772086998
-2.1867951259348555,1.2485942043922915
-2.198367725366632,1.272772636697585
-2.208771131620926,1.2969510690028785
-2.218005344697737,1.3211295013081719
-2.2260703645970636,1.3453079336134652
-2.232966191318908,1.3694863659187588
-2.2386928248632683,1.3936647982240522
-2.2386928248632683,1.3936647982240522
-2.2386928248632683,1.3936647982240522
inf,1.3936647982240522
-2.246325689384161,1.4295553800512035
-2.2539585539050533,1.4654459618783546
-2.261591418425946,1.501336543705506
-2.2692242829468388,1.5372271255326573
-2.276857147467731,1.5731177073598084
-2.284490011988624,1.6090082891869597
-2.2921228765095165,1.644898871014111
-2.299755741030409,1.6807894528412621
-2.3073886055513015,1.7166800346684135
-2.3150214700721943,1.7525706164955648
-2.3226543345930866,1.7884611983227159
-2.3302871991139793,1.8243517801498672
-2.337920063634872,1.8602423619770185
-2.3455529281557643,1.8961329438041696
-2.353185792676657,1.932023525631321
-2.36081865719755,1.9679141074584723
-2.368451521718442,2.0038046892856234
-2.376084386239335,2.0396952711127745
-2.3837172507602276,2.075585852939926
-2.39135011528112,2.111476434767077
-2.3989829798020126,2.1473670165942282
-2.4066158443229053,2.18325759842138
-2.4142487088437976,2.219148180248531
-2.4218815733646903,2.255038762075682
-2.429514437885583,2.2909293439028335
-2.4371473024064754,2.3268199257299846
-2.444780166927368,2.3627105075571357
-2.452413031448261,2.3986010893842873
-2.460045895969153,2.4344916712114384
-2.467678760490046,2.4703822530385895
-2.4753116250109386,2.506272834865741
-2.482944489531831,2.542163416692892
-2.4905773540527236,2.5780539985200432
-2.4982102185736164,2.613944580347195
-2.5058430830945086,2.649835162174346
-2.5134759476154014,2.685725744001497
-2.521108812136294,2.7216163258286485
-2.5287416766571864,2.7575069076557996
-2.536374541178079,2.7933974894829507
-2.544007405698972,2.8292880713101023
-2.551640270219864,2.8651786531372534
-2.559273134740757,2.9010692349644045
-2.5669059992616496,2.936959816791556
-2.574538863782542,2.972850398618707
-2.5821717283034347,3.0087409804458582
-2.5898045928243274,3.04463156227301
-2.5974374573452197,3.080522144100161
-2.6050703218661124,3.116412725927312
-2.612703186387005,3.1523033077544635
-2.6203360509078975,3.1881938895816146
-2.62796891542879,3.2240844714087658
-2.635601779949683,3.2599750532359173
-2.643234644470575,3.2958656350630684
-2.650867508991468,3.3317562168902195
-2.6585003735123607,3.367646798717371
-2.666133238033253,3.403537380544522
-2.6737661025541457,3.4394279623716733
-2.6813989670750384,3.475318544198825
-2.6890318315959307,3.511209126025976
-2.6966646961168235,3.547099707853127
-2.704297560637716,3.5829902896802786
-2.7119304251586085,3.6188808715074297
-2.7195632896795012,3.6547714533345808
-2.727196154200394,3.6906620351617323
-2.7348290187212863,3.7265526169888834
-2.742461883242179,3.7624431988160345
-2.7500947477630717,3.7983337806431856
-2.757727612283964,3.834224362470337
-2.7653604768048567,3.8701149442974883
-2.7729933413257495,3.9060055261246394
-2.7806262058466418,3.941896107951791
-2.7882590703675345,3.977786689778942
-2.7958919348884272,4.0136772716060936
-2.8035247994093195,4.049567853433245
-2.8111576639302123,4.085458435260396
-2.818790528451105,4.121349017087547
-2.8264233929719973,4.157239598914698
-2.83405625749289,4.19313018074185
-2.8416891220137828,4.229020762569001
-2.849321986534675,4.264911344396152
-2.856954851055568,4.300801926223303
-2.8645877155764605,4.336692508050454
-2.872220580097353,4.3725830898776055
-2.8798534446182456,4.4084736717047575
-2.8874863091391383,4.444364253531909
-2.8951191736600306,4.48025483535906
-2.9027520381809233,4.516145417186211
-2.910384902701816,4.552035999013362
-2.9180177672227083,4.587926580840513
-2.925650631743601,4.623817162667665
-2.933283496264494,4.659707744494816
-2.940916360785386,4.695598326321967
-2.948549225306279,4.731488908149118
-2.9561820898271716,4.767379489976269
-2.963814954348064,4.8032700718034205
-2.9714478188689566,4.8391606536305725
-2.9790806833898493,4.875051235457724
-2.9867135479107416,4.910941817284875
-2.9943464124316344,4.946832399112026
-2.9943464124316344,4.946832399112026
-2.994346412431632,4.946832399112026
inf,4.946832399112026
-2.9952360448988316,4.951194492620393
-2.9960495659269313,4.955556586128759
-2.9967869755159384,4.959918679637127
-2.9974482736658317,4.964280773145494
-2.998033460376618,4.968642866653861
-2.998542535648319,4.9730049601622275
-2.998975499480899,4.977367053670594
-2.9993323518743793,4.981729147178962
-2.999613092828767,4.986091240687329
-2.9998177223440408,4.990453334195696
-2.999946240420215,4.994815427704062
-2.9999986470572892,4.99917752121243
-2.999974942255257,5.003539614720797
-2.9998751260141177,5.007901708229164
-2.999699198333893,5.0122638017375305
-2.9994471592145473,5.016625895245897
-2.999119008656095,5.020987988754265
-2.998714746658564,5.025350082262632
-2.998234373221912,5.029712175770999
-2.9976778883461535,5.034074269279365
-2.997045292031295,5.038436362787732
-2.996336584277344,5.0427984562961
-2.9955517650842793,5.047160549804467
-2.994690834452115,5.0515226433128335
-2.9937537923808435,5.0558847368212
-2.9927406388704796,5.060246830329568
-2.9916513739210018,5.064608923837935
-2.9904859975324243,5.068971017346302
-2.989244509704754,5.073333110854668
-2.98792691043797,5.077695204363035
-2.9865331997320794,5.082057297871403
-2.985063377587103,5.08641939137977
-2.983517444003013,5.0907814848881365
-2.981895398979816,5.095143578396503
-2.9801972425175265,5.09950567190487
-2.978422974616123,5.103867765413238
-2.976572595275613,5.108229858921605
-2.974646104496024,5.112591952429971
-2.9726435022773074,5.116954045938338
-2.970564788619498,5.121316139446705
-2.968409963522589,5.125678232955073
-2.966179026986566,5.1300403264634395
-2.9638719790114436,5.134402419971806
-2.9614888195972213,5.138764513480173
-2.9590295487438993,5.143126606988541
-2.9564941664514635,5.147488700496908
-2.953882672719935,5.1518507940052745
-2.9511950675492926,5.156212887513641
-2.9484313509395648,5.160574981022008
-2.945591522890716,5.164937074530376
-2.9426755834027745,5.169299168038743
-2.9396835324757333,5.173661261547109
-2.9366153701095854,5.178023355055476
-2.9334710963043307,5.182385448563843
-2.9302507110599763,5.186747542072211
-2.926954214376515,5.1911096355805775
-2.923581606253954,5.195471729088944
-2.9201328866923006,5.199833822597311
-2.916608055691526,5.204195916105679
-2.913007113251652,5.208558009614046
-2.9093300593726923,5.212920103122412
-2.9055768940546116,5.217282196630779
-2.9017476172974312,5.221644290139146
-2.897842229101151,5.226006383647514
-2.8938607294657643,5.2303684771558805
-2.8898031183912707,5.234730570664247
-2.8856693958776773,5.239092664172614
-2.8814595619249843,5.243454757680981
-2.8771736165331916,5.247816851189349
-2.872811559702292,5.252178944697715
-2.8683733914322858,5.256541038206082
-2.863859111723187,5.260903131714449
-2.859268720574974,5.265265225222816
-2.8546022179876616,5.2696273187311835
-2.8498596039612565,5.27398941223955
-2.8450408784957375,5.278351505747917
-2.8401460415911117,5.282713599256284
-2.8351750932473934,5.287075692764652
-2.830128033464568,5.291437786273018
-2.825004862242629,5.295799879781385
-2.8198055795816117,5.300161973289752
-2.8145301854814733,5.304524066798119
-2.809178679942228,5.3088861603064865
-2.8037510629638973,5.313248253814853
-2.7982473345464527,5.31761034732322
-2.7926674946899013,5.321972440831587
-2.78701154339425,5.326334534339954
-2.7812794806594994,5.330696627848321
-2.7754713064856418,5.335058721356688
-2.7695870208726774,5.339420814865055
-2.7636266238206133,5.343782908373422
-2.7575901153294566,5.3481450018817895
-2.751477495399186,5.352507095390156
-2.745288764029816,5.356869188898523
-2.739023921221353,5.36123128240689
-2.732682966973769,5.365593375915257
-2.7262659012870856,5.3699554694236245
-2.7197727241613165,5.374317562931991
-2.7132034355964265,5.378679656440358
-2.7132034355964265,5.378679656440358
-2.7132034355964265,5.378679656440358
inf,5.378679656440358
-2.6807468352368673,5.400107134658132
-2.6482902348773063,5.421534612875907
-2.615833634517747,5.442962091093681
-2.583377034158188,5.464389569311455
-2.550920433798627,5.4858170475292285
-2.5184638334390677,5.507244525747003
-2.4860072330795067,5.528672003964777
-2.4535506327199474,5.550099482182551
-2.4210940323603864,5.571526960400326
-2.3886374320008272,5.5929544386181
-2.356180831641268,5.614381916835874
-2.323724231281709,5.635809395053648
-2.291267630922148,5.657236873271422
-2.2588110305625886,5.678664351489196
-2.2263544302030276,5.70009182970697
-2.1938978298434684,5.721519307924745
-2.1614412294839074,5.742946786142519
-2.128984629124348,5.764374264360293
-2.096528028764789,5.785801742578067
-2.064071428405228,5.807229220795842
-2.0316148280456687,5.8286566990136155
-1.9991582276861095,5.850084177231389
-1.9667016273265485,5.871511655449164
-1.9342450269669893,5.892939133666938
-1.9017884266074283,5.914366611884712
-1.869331826247869,5.935794090102486
-1.836875225888308,5.957221568320261
-1.8044186255287489,5.978649046538035
-1.7719620251691897,6.0000765247558085
-1.7395054248096304,6.0215040029735825
-1.7070488244500694,6.042931481191357
-1.6745922240905102,6.064358959409131
-1.642135623730951,6.085786437626905
-1.60967902337139,6.10721391584468
-1.5772224230118308,6.128641394062454
-1.5447658226522698,6.150068872280228
-1.5123092222927106,6.171496350498002
-1.4798526219331496,6.192923828715776
-1.4473960215735904,6.21435130693355
-1.4149394212140312,6.235778785151324
-1.3824828208544702,6.257206263369099
-1.350026220494911,6.278633741586873
-1.3175696201353517,6.300061219804647
-1.2851130197757907,6.321488698022421
-1.2526564194162315,6.3429161762401955
-1.2201998190566705,6.3643436544579695
-1.1877432186971113,6.385771132675743
-1.1552866183375503,6.407198610893518
-1.122830017977991,6.428626089111292
-1.0903734176184319,6.450053567329066
-1.0579168172588727,6.47148104554684
-1.0254602168993117,6.492908523764615
-0.9930036165397524,6.514336001982389
-0.9605470161801914,6.5357634802001625
-0.9280904158206322,6.557190958417937
-0.8956338154610712,6.578618436635711
-0.863177215101512,6.600045914853485
-0.8307206147419528,6.621473393071259
-0.7982640143823918,6.642900871289034
-0.7658074140228326,6.664328349506808
-0.7333508136632734,6.685755827724582
-0.7008942133037124,6.7071833059423565
-0.6684376129441532,6.72861078416013
-0.6359810125845939,6.750038262377904
-0.603524412225033,6.771465740595678
-0.571067811865472,6.792893218813453
-0.5386112115059127,6.814320697031227
-0.5061546111463535,6.835748175249001
-0.4736980107867925,6.857175653466776
-0.4412414104272333,6.8786031316845495
-0.4087848100676741,6.900030609902323
-0.37632820970811487,6.921458088120097
-0.3438716093485539,6.942885566337872
-0.31141500898899466,6.964313044555646
-0.27895840862943366,6.98574052277342
-0.24650180826987445,7.007168000991194
-0.21404520791031345,7.028595479208969
-0.18158860755075423,7.050022957426743
-0.14913200719119502,7.0714504356445165
-0.11667540683163402,7.092877913862291
-0.0842188064720748,7.114305392080065
-0.051762206112515585,7.135732870297839
-0.019305605752956367,7.157160348515613
0.013150994606604627,7.178587826733388
0.04560759496616562,7.200015304951162
0.07806419532572484,7.221442783168936
0.11052079568528583,7.24287026138671
0.14297739604484505,7.264297739604484
0.17543399640440427,7.285725217822258
0.2078905967639635,7.307152696040032
0.24034719712352448,7.328580174257807
0.2728037974830837,7.350007652475581
0.3052603978426429,7.371435130693355
0.3377169982022039,7.39286260891113
0.3701735985617649,7.4142900871289035
0.4026301989213241,7.435717565346677
0.43508679928088334,7.457145043564451
0.46754339964044433,7.478572521782226
0.5000000000000036,7.5
10.0,7.5


==> data/recursive_envelope_gnext.csv <==
Y,X
4.0,-1.0
3.879692435062274,-0.9758215676947065
3.760554063302032,-0.9516431353894131
3.642584884719273,-0.9274647030841197
3.5257848993139973,-0.9032862707788262
3.410154107086205,-0.8791078384735327
3.2956925080358963,-0.8549294061682393
3.1824001021630703,-0.8307509738629458
3.070276889467728,-0.8065725415576523
2.959322869949869,-0.7823941092523589
2.8495380436094933,-0.7582156769470655
2.7409224104466006,-0.734037244641772
2.633475970461191,-0.7098588123364785
2.5271987236532656,-0.685680380031185
2.4220906700228233,-0.6615019477258917
2.318151809569864,-0.6373235154205982
2.215382142294388,-0.6131450831153047
2.113781668196395,-0.5889666508100112
2.0133503872758864,-0.5647882185047178
1.9140882995328603,-0.5406097861994243
1.8159954049673177,-0.5164313538941309
1.7190717035792584,-0.49225292158883743
1.6233171953686822,-0.46807448928354395
1.5287318803355896,-0.4438960569782505
1.4353157584799803,-0.41971762467295703
1.3430688298018543,-0.3955391923676636
1.2519910943012116,-0.3713607600623701
1.1620825519780522,-0.3471823277570767
1.0733432028323762,-0.3230038954517832
0.9857730468641835,-0.2988254631464898
0.8993720840734738,-0.2746470308411963
0.8141403144602479,-0.25046859853590286
0.7300777380245049,-0.22629016623060938
0.6471843547662455,-0.20211173392531592
0.5654601646854693,-0.17793330162002247
0.4849051677821764,-0.153754869314729
0.4055193640563669,-0.12957643700943555
0.32730275350804067,-0.10539800470414211
0.2502553361371978,-0.08121957239884865
0.17437711194383818,-0.057041140093555195
0.0996680809279619,-0.03286270778826174
0.02612824308956892,-0.00868427548296828
-0.04624240157134073,0.015494156822325177
-0.11744385305476705,0.03967258912761863
-0.18747611136071005,0.06385102143291209
-0.25633917648916976,0.08802945373820555
-0.32403304844014613,0.112207886043499
-0.3905577272136393,0.13638631834879247
-0.455913212809649,0.16056475065408593
-0.5200995052281754,0.1847431829593794
-0.5831166044692185,0.20892161526467282
-0.6449645105327783,0.23310004756996627
-0.7056432234188549,0.25727847987525976
-0.7651527431274479,0.2814569121805532
-0.823493069658558,0.30563534448584667
-0.8806642030121843,0.3298137767911401
-0.9366661431883276,0.3539922090964336
-0.9914988901869874,0.378170641401727
-1.045162444008164,0.4023490737070205
-1.0976568046518573,0.42652750601231393
-1.1489819721180674,0.4507059383176074
-1.1991379464067937,0.47488437062290084
-1.2481247275180374,0.4990628029281943
-1.295942315451797,0.5232412352334878
-1.3425907102080739,0.5474196675387812
-1.3880699117868676,0.5715980998440747
-1.4323799201881773,0.5957765321493681
-1.4755207354120041,0.6199549644546616
-1.5174923574583474,0.6441333967599551
-1.5582947863272076,0.6683118290652486
-1.5979280220185843,0.6924902613705419
-1.6363920645324779,0.7166686936758354
-1.6736869138688877,0.7408471259811289
-1.7098125700278148,0.7650255582864224
-1.7447690330092582,0.7892039905917158
-1.7785563028132185,0.8133824228970092
-1.8111743794396955,0.8375608552023027
-1.8426232628886887,0.8617392875075962
-1.8729029531601995,0.8859177198128896
-1.902013450254226,0.9100961521181831
-1.9299547541707698,0.9342745844234766
-1.9567268649098302,0.95845301672877
-1.9823297824714072,0.9826314490340634
-2.006763506855501,1.006809881339357
-2.0300280380621105,1.0309883136446503
-2.052123376091238,1.0551667459499439
-2.073049520942882,1.0793451782552372
-2.092806472617042,1.1035236105605308
-2.11139423111372,1.1277020428658242
-2.128812796432913,1.1518804751711176
-2.145062168574624,1.1760589074764112
-2.1601423475388506,1.2002373397817045
-2.1740533333255945,1.224415772086998
-2.1867951259348555,1.2485942043922915
-2.198367725366632,1.272772636697585
-2.208771131620926,1.2969510690028785
-2.218005344697737,1.3211295013081719
-2.2260703645970636,1.3453079336134652
-2.232966191318908,1.3694863659187588
-2.2386928248632683,1.3936647982240522
-2.2386928248632683,1.3936647982240522
-2.2386928248632683,1.3936647982240522
inf,1.3936647982240522
-2.246325689384161,1.4295553800512035
-2.2539585539050533,1.4654459618783546
-2.261591418425946,1.501336543705506
-2.2692242829468388,1.5372271255326573
-2.276857147467731,1.5731177073598084
-2.284490011988624,1.6090082891869597
-2.2921228765095165,1.644898871014111
-2.299755741030409,1.6807894528412621
-2.3073886055513015,1.7166800346684135
-2.3150214700721943,1.7525706164955648
-2.3226543345930866,1.7884611983227159
-2.3302871991139793,1.8243517801498672
-2.337920063634872,1.8602423619770185
-2.3455529281557643,1.8961329438041696
-2.353185792676657,1.932023525631321
-2.36081865719755,1.9679141074584723
-2.368451521718442,2.0038046892856234
-2.376084386239335,2.0396952711127745
-2.3837172507602276,2.075585852939926
-2.39135011528112,2.111476434767077
-2.3989829798020126,2.1473670165942282
-2.4066158443229053,2.18325759842138
-2.4142487088437976,2.219148180248531
-2.4218815733646903,2.255038762075682
-2.429514437885583,2.2909293439028335
-2.4371473024064754,2.3268199257299846
-2.444780166927368,2.3627105075571357
-2.452413031448261,2.3986010893842873
-2.460045895969153,2.4344916712114384
-2.467678760490046,2.4703822530385895
-2.4753116250109386,2.506272834865741
-2.482944489531831,2.542163416692892
-2.4905773540527236,2.5780539985200432
-2.4982102185736164,2.613944580347195
-2.5058430830945086,2.649835162174346
-2.5134759476154014,2.685725744001497
-2.521108812136294,2.7216163258286485
-2.5287416766571864,2.7575069076557996
-2.536374541178079,2.7933974894829507
-2.544007405698972,2.8292880713101023
-2.551640270219864,2.8651786531372534
-2.559273134740757,2.9010692349644045
-2.5669059992616496,2.936959816791556
-2.574538863782542,2.972850398618707
-2.5821717283034347,3.0087409804458582
-2.5898045928243274,3.04463156227301
-2.5974374573452197,3.080522144100161
-2.6050703218661124,3.116412725927312
-2.612703186387005,3.1523033077544635
-2.6203360509078975,3.1881938895816146
-2.62796891542879,3.2240844714087658
-2.635601779949683,3.2599750532359173
-2.643234644470575,3.2958656350630684
-2.650867508991468,3.3317562168902195
-2.6585003735123607,3.367646798717371
-2.666133238033253,3.403537380544522
-2.6737661025541457,3.4394279623716733
-2.6813989670750384,3.475318544198825
-2.6890318315959307,3.511209126025976
-2.6966646961168235,3.547099707853127
-2.704297560637716,3.5829902896802786
-2.7119304251586085,3.6188808715074297
-2.7195632896795012,3.6547714533345808
-2.727196154200394,3.6906620351617323
-2.7348290187212863,3.7265526169888834
-2.742461883242179,3.7624431988160345
-2.7500947477630717,3.7983337806431856
-2.757727612283964,3.834224362470337
-2.7653604768048567,3.8701149442974883
-2.7729933413257495,3.9060055261246394
-2.7806262058466418,3.941896107951791
-2.7882590703675345,3.977786689778942
-2.7958919348884272,4.0136772716060936
-2.8035247994093195,4.049567853433245
-2.8111576639302123,4.085458435260396
-2.818790528451105,4.121349017087547
-2.8264233929719973,4.157239598914698
-2.83405625749289,4.19313018074185
-2.8416891220137828,4.229020762569001
-2.849321986534675,4.264911344396152
-2.856954851055568,4.300801926223303
-2.8645877155764605,4.336692508050454
-2.872220580097353,4.3725830898776055
-2.8798534446182456,4.4084736717047575
-2.8874863091391383,4.444364253531909
-2.8951191736600306,4.48025483535906
-2.9027520381809233,4.516145417186211
-2.910384902701816,4.552035999013362
-2.9180177672227083,4.587926580840513
-2.925650631743601,4.623817162667665
-2.933283496264494,4.659707744494816
-2.940916360785386,4.695598326321967
-2.948549225306279,4.731488908149118
-2.9561820898271716,4.767379489976269
-2.963814954348064,4.8032700718034205
-2.9714478188689566,4.8391606536305725
-2.9790806833898493,4.875051235457724
-2.9867135479107416,4.910941817284875
-2.9943464124316344,4.946832399112026
-2.9943464124316344,4.946832399112026
-2.994346412431632,4.946832399112026
inf,4.946832399112026
-2.9963824757210062,4.957470455686652
-2.9979658660196193,4.968108512261278
-2.9990965833275,4.978746568835904
-2.9997746276446478,4.98938462541053
-2.999999998971063,5.000022681985156
-2.9997726973067174,5.010660738559782
-2.999092722651639,5.021298795134408
-2.997960075005828,5.031936851709034
-2.9963747543692847,5.04257490828366
-2.99433676074198,5.053212964858286
-2.991846094123943,5.063851021432912
-2.9889027545151734,5.074489078007538
-2.985506741915664,5.085127134582164
-2.981658056325408,5.09576519115679
-2.977356697744405,5.106403247731416
-2.9726026661726834,5.117041304306042
-2.9673959616102152,5.127679360880668
-2.961736584056993,5.138317417455294
-2.9556245335130384,5.14895547402992
-2.949059809978351,5.159593530604546
-2.942042413452924,5.170231587179172
-2.9345723439367504,5.180869643753798
-2.9266496014298298,5.191507700328424
-2.9182741859321837,5.20214575690305
-2.909446097443791,5.212783813477675
-2.9001653359646653,5.223421870052301
-2.890431901494793,5.234059926626927
-2.880245794034188,5.2446979832015534
-2.8696070135828293,5.2553360397761795
-2.858515560140745,5.2659740963508055
-2.846971433707914,5.2766121529254315
-2.8349746342843503,5.2872502095000575
-2.8225251618700327,5.2978882660746835
-2.8096230164649896,5.30852632264931
-2.7962681980691926,5.319164379223936
-2.782460706682677,5.329802435798562
-2.768200542305401,5.340440492373188
-2.753487704937399,5.351078548947814
-2.738322194578643,5.36171660552244
-2.722704011229162,5.372354662097066
-2.7066331548889266,5.382992718671692
-2.690109625557966,5.393630775246318
-2.6731334232362585,5.404268831820944
-2.6557045479238184,5.41490688839557
-2.6378229996206244,5.425544944970196
-2.619488778326705,5.436183001544822
-2.6007018840420315,5.446821058119448
-2.5814623167666326,5.457459114694074
-2.56177007650048,5.4680971712687
-2.5416251632436015,5.478735227843326
-2.5210275769959694,5.489373284417952
-2.4999773177576117,5.500011340992578
-2.4784743855285,5.510649397567204
-2.456518780308663,5.52128745414183
-2.434110502098072,5.531925510716456
-2.4112495508967555,5.542563567291082
-2.387935926704685,5.553201623865708
-2.3641696295218892,5.563839680440334
-2.3399506593483395,5.57447773701496
-2.315279016184064,5.585115793589586
-2.290154700029035,5.595753850164212
-2.264577710883273,5.606391906738838
-2.2385480487467646,5.617029963313464
-2.2120657136195305,5.62766801988809
-2.1851307055015425,5.638306076462716
-2.157743024392829,5.648944133037342
-2.1299026702933617,5.659582189611968
-2.1016096432031617,5.670220246186594
-2.072863943122215,5.68085830276122
-2.0436655700505497,5.691496359335846
-2.0140145239881093,5.702134415910472
-1.9839108049349647,5.712772472485098
-1.9533544128910592,5.723410529059724
-1.922345347856421,5.73404858563435
-1.890883609831036,5.7446866422089755
-1.8589691988149326,5.7553246987836015
-1.8266021148080682,5.7659627553582276
-1.793782357810457,5.776600811932854
-1.7605099278221275,5.78723886850748
-1.726784824843051,5.797876925082106
-1.6926070488732279,5.808514981656732
-1.657976599912658,5.819153038231358
-1.6228934779613695,5.829791094805984
-1.5873576830193485,5.84042915138061
-1.5513692150865523,5.851067207955236
-1.5149280741630378,5.861705264529862
-1.4780342602487906,5.872343321104488
-1.4406877733437966,5.882981377679114
-1.4028886134480558,5.89361943425374
-1.3646367805615682,5.904257490828366
-1.3259322746843623,5.914895547402992
-1.2867750958164095,5.925533603977618
-1.24716524395771,5.936171660552244
-1.2071027191082635,5.94680971712687
-1.1665875212680987,5.957447773701496
-1.1256196504371871,5.968085830276122
-1.0841991066155288,5.978723886850748
-1.0423258898031236,5.989361943425374
-1.0,6.0
10.0,6.0


==> data/recursive_envelope_gnext_2.csv <==
Y,X
4.0,-1.0
3.861186916548046,-0.97208149472222
3.7239327189699827,-0.9441629894444402
3.58823740726581,-0.9162444841666603
3.4541009814355292,-0.8883259788888804
3.321523441479138,-0.8604074736111005
3.1905047873966383,-0.8324889683333206
3.0610450191880294,-0.8045704630555407
2.933144136853311,-0.7766519577777607
2.8068021403924837,-0.7487334524999809
2.6820190298055473,-0.720814947222201
2.558794805092502,-0.6928964419444211
2.437129466253347,-0.6649779366666412
2.3170230132880834,-0.6370594313888613
2.19847544619671,-0.6091409261110814
2.0814867649792275,-0.5812224208333014
1.9660569696356365,-0.5533039155555216
1.852186060165936,-0.5253854102777417
1.7398740365701262,-0.49746690499996177
1.6291208988482075,-0.4695483997221819
1.5199266470001795,-0.441629894444402
1.4122912810260424,-0.4137113891666221
1.3062148009257961,-0.3857928838888422
1.201697206699441,-0.3578743786110623
1.0987384983469761,-0.32995587333328236
0.9973386758684025,-0.30203736805550246
0.8974977392637196,-0.27411886277772257
0.7992156885329276,-0.24620035749994268
0.7024925236760264,-0.2182818522221628
0.6073282446930162,-0.19036334694438287
0.5137228515838966,-0.16244484166660297
0.4216763443486681,-0.13452633638882308
0.33118872298733026,-0.10660783111104317
0.24225998749988328,-0.07868932583326327
0.1548901378863272,-0.05077082055548337
0.06907917414666195,-0.022852315277703466
-0.015172903719112429,0.0050661900000764344
-0.09786609571099598,0.03298469527785634
-0.17900040182898863,0.060903200555636236
-0.2585758220730905,0.08882170583341614
-0.3365923564433015,0.11674021111119603
-0.41305000493962163,0.14465871638897593
-0.48794876756205097,0.17257722166675585
-0.5612886443105893,0.20049572694453574
-0.633069635185237,0.22841423222231563
-0.7032917401859937,0.25633273750009555
-0.7719549593128597,0.28425124277787545
-0.8390592925658347,0.31216974805565534
-0.9046047399449189,0.34008825333343523
-0.9685913014501123,0.3680067586112151
-1.0310189770814147,0.39592526388899507
-1.0918877668388265,0.42384376916677496
-1.1511976707223472,0.45176227444455486
-1.2089486887319771,0.47968077972233475
-1.2651408208677164,0.5075992850001146
-1.3197740671295646,0.5355177902778946
-1.372848427517522,0.5634362955556744
-1.4243639020315886,0.5913548008334544
-1.4743204906717642,0.6192733061112342
-1.5227181934380494,0.6471918113890142
-1.5695570103304433,0.6751103166667941
-1.6148369413489463,0.703028821944574
-1.658557986493559,0.7309473272223539
-1.7007201457642802,0.7588658325001337
-1.741323419161111,0.7867843377779137
-1.7803678066840507,0.8147028430556935
-1.8178533083330994,0.8426213483334735
-1.8537799241082575,0.8705398536112534
-1.8881476540095248,0.8984583588890332
-1.9209564980369014,0.9263768641668132
-1.9522064561903867,0.954295369444593
-1.9818975284699816,0.982213874722373
-2.0100297148756856,1.010132380000153
-2.0366030154074988,1.0380508852779329
-2.0616174300654206,1.0659693905557126
-2.085072958849452,1.0938878958334926
-2.1069696017595922,1.1218064011112725
-2.127307358795842,1.1497249063890524
-2.146086229958201,1.1776434116668322
-2.1633062152466684,1.2055619169446121
-2.1789673146612456,1.233480422222392
-2.193069528201932,1.261398927500172
-2.2056128558687274,1.289317432777952
-2.2165972976616315,1.3172359380557317
-2.2260228535806457,1.3451544433335116
-2.233889523625768,1.3730729486112916
-2.240197307797,1.4009914538890715
-2.2449462060943413,1.4289099591668515
-2.2481362185177916,1.4568284644446312
-2.249767345067351,1.4847469697224112
-2.249839585743019,1.512665475000191
-2.2483529405447977,1.540583980277971
-2.245307409472684,1.5685024855557508
-2.24070299252668,1.5964209908335307
-2.234539689706785,1.6243394961113107
-2.226817501013,1.6522580013890906
-2.217536426445323,1.6801765066668706
-2.2066964660037565,1.7080950119446503
-2.1942976196882977,1.7360135172224302
-2.1803398874989486,1.7639320225002102
-2.1803398874989486,1.7639320225002102
-2.1803398874989486,1.7639320225002102
inf,1.7639320225002102
-2.1684172623726967,1.7865185677274809
-2.1564946372464444,1.8091051129547513
-2.1445720121201926,1.831691658182022
-2.1326493869939407,1.8542782034092926
-2.1207267618676884,1.8768647486365633
-2.1088041367414365,1.8994512938638337
-2.0968815116151847,1.9220378390911044
-2.0849588864889324,1.944624384318375
-2.0730362613626805,1.9672109295456457
-2.0611136362364286,1.9897974747729161
-2.0491910111101763,2.012384020000187
-2.037268385983925,2.0349705652274572
-2.0253457608576726,2.057557110454728
-2.0134231357314203,2.0801436556819985
-2.0015005106051684,2.1027302009092694
-1.9895778854789166,2.12531674613654
-1.9776552603526645,2.1479032913638103
-1.9657326352264124,2.170489836591081
-1.9538100101001605,2.1930763818183516
-1.9418873849739087,2.215662927045622
-1.9299647598476564,2.238249472272893
-1.9180421347214045,2.2608360175001634
-1.9061195095951524,2.2834225627274343
-1.8941968844689006,2.3060091079547047
-1.8822742593426485,2.328595653181975
-1.8703516342163964,2.351182198409246
-1.8584290090901445,2.3737687436365165
-1.8465063839638927,2.396355288863787
-1.8345837588376404,2.418941834091058
-1.8226611337113885,2.4415283793183282
-1.8107385085851364,2.464114924545599
-1.7988158834588845,2.4867014697728695
-1.7868932583326325,2.50928801500014
-1.7749706332063804,2.531874560227411
-1.7630480080801285,2.5544611054546813
-1.7511253829538767,2.5770476506819517
-1.7392027578276243,2.5996341959092226
-1.7272801327013725,2.622220741136493
-1.7153575075751204,2.644807286363764
-1.7034348824488685,2.6673938315910344
-1.6915122573226165,2.689980376818305
-1.6795896321963644,2.7125669220455757
-1.6676670070701125,2.735153467272846
-1.6557443819438606,2.7577400125001166
-1.6438217568176083,2.7803265577273875
-1.6318991316913565,2.802913102954658
-1.6199765065651044,2.825499648181929
-1.6080538814388525,2.848086193409199
-1.5961312563126004,2.8706727386364697
-1.5842086311863484,2.8932592838637405
-1.5722860060600965,2.915845829091011
-1.5603633809338446,2.9384323743182814
-1.5484407558075923,2.9610189195455523
-1.5365181306813405,2.9836054647728227
-1.5245955055550884,3.0061920100000936
-1.5126728804288365,3.028778555227364
-1.5007502553025844,3.0513651004546345
-1.4888276301763324,3.0739516456819054
-1.4769050050500805,3.096538190909176
-1.4649823799238286,3.1191247361364463
-1.4530597547975763,3.141711281363717
-1.4411371296713245,3.1642978265909876
-1.4292145045450724,3.1868843718182585
-1.4172918794188205,3.209470917045529
-1.4053692542925684,3.2320574622727993
-1.3934466291663163,3.25464400750007
-1.3815240040400645,3.2772305527273407
-1.3696013789138126,3.299817097954611
-1.3576787537875603,3.322403643181882
-1.3457561286613084,3.3449901884091524
-1.3338335035350564,3.3675767336364233
-1.3219108784088045,3.3901632788636937
-1.3099882532825524,3.412749824090964
-1.2980656281563003,3.435336369318235
-1.2861430030300485,3.4579229145455055
-1.2742203779037966,3.480509459772776
-1.2622977527775443,3.503096005000047
-1.2503751276512924,3.5256825502273172
-1.2384525025250404,3.548269095454588
-1.2265298773987885,3.5708556406818586
-1.2146072522725364,3.593442185909129
-1.2026846271462843,3.6160287311364
-1.1907620020200325,3.6386152763636703
-1.1788393768937806,3.6612018215909408
-1.1669167517675283,3.6837883668182116
-1.1549941266412764,3.706374912045482
-1.1430715015150243,3.728961457272753
-1.1311488763887725,3.7515480025000234
-1.1192262512625206,3.774134547727294
-1.1073036261362685,3.7967210929545647
-1.0953810010100162,3.819307638181835
-1.0834583758837644,3.8418941834091056
-1.0715357507575125,3.8644807286363765
-1.0596131256312606,3.887067273863647
-1.0476905005050083,3.909653819090918
-1.0357678753787565,3.9322403643181882
-1.0238452502525046,3.9548269095454587
-1.0119226251262523,3.9774134547727296
-1.0000000000000004,4.0
10.0,4.0


==> data/recursive_envelope_gnext_3.csv <==
Y,X
4.0,-1.0
3.879692435062274,-0.9758215676947065
3.760554063302032,-0.9516431353894131
3.642584884719273,-0.9274647030841197
3.5257848993139973,-0.9032862707788262
3.410154107086205,-0.8791078384735327
3.2956925080358963,-0.8549294061682393
3.1824001021630703,-0.8307509738629458
3.070276889467728,-0.8065725415576523
2.959322869949869,-0.7823941092523589
2.8495380436094933,-0.7582156769470655
2.7409224104466006,-0.734037244641772
2.633475970461191,-0.7098588123364785
2.5271987236532656,-0.685680380031185
2.4220906700228233,-0.6615019477258917
2.318151809569864,-0.6373235154205982
2.215382142294388,-0.6131450831153047
2.113781668196395,-0.5889666508100112
2.0133503872758864,-0.5647882185047178
1.9140882995328603,-0.5406097861994243
1.8159954049673177,-0.5164313538941309
1.7190717035792584,-0.49225292158883743
1.6233171953686822,-0.46807448928354395
1.5287318803355896,-0.4438960569782505
1.4353157584799803,-0.41971762467295703
1.3430688298018543,-0.3955391923676636
1.2519910943012116,-0.3713607600623701
1.1620825519780522,-0.3471823277570767
1.0733432028323762,-0.3230038954517832
0.9857730468641835,-0.2988254631464898
0.8993720840734738,-0.2746470308411963
0.8141403144602479,-0.25046859853590286
0.7300777380245049,-0.22629016623060938
0.6471843547662455,-0.20211173392531592
0.5654601646854693,-0.17793330162002247
0.4849051677821764,-0.153754869314729
0.4055193640563669,-0.12957643700943555
0.32730275350804067,-0.10539800470414211
0.2502553361371978,-0.08121957239884865
0.17437711194383818,-0.057041140093555195
0.0996680809279619,-0.03286270778826174
0.02612824308956892,-0.00868427548296828
-0.04624240157134073,0.015494156822325177
-0.11744385305476705,0.03967258912761863
-0.18747611136071005,0.06385102143291209
-0.25633917648916976,0.08802945373820555
-0.32403304844014613,0.112207886043499
-0.3905577272136393,0.13638631834879247
-0.455913212809649,0.16056475065408593
-0.5200995052281754,0.1847431829593794
-0.5831166044692185,0.20892161526467282
-0.6449645105327783,0.23310004756996627
-0.7056432234188549,0.25727847987525976
-0.7651527431274479,0.2814569121805532
-0.823493069658558,0.30563534448584667
-0.8806642030121843,0.3298137767911401
-0.9366661431883276,0.3539922090964336
-0.9914988901869874,0.378170641401727
-1.045162444008164,0.4023490737070205
-1.0976568046518573,0.42652750601231393
-1.1489819721180674,0.4507059383176074
-1.1991379464067937,0.47488437062290084
-1.2481247275180374,0.4990628029281943
-1.295942315451797,0.5232412352334878
-1.3425907102080739,0.5474196675387812
-1.3880699117868676,0.5715980998440747
-1.4323799201881773,0.5957765321493681
-1.4755207354120041,0.6199549644546616
-1.5174923574583474,0.6441333967599551
-1.5582947863272076,0.6683118290652486
-1.5979280220185843,0.6924902613705419
-1.6363920645324779,0.7166686936758354
-1.6736869138688877,0.7408471259811289
-1.7098125700278148,0.7650255582864224
-1.7447690330092582,0.7892039905917158
-1.7785563028132185,0.8133824228970092
-1.8111743794396955,0.8375608552023027
-1.8426232628886887,0.8617392875075962
-1.8729029531601995,0.8859177198128896
-1.902013450254226,0.9100961521181831
-1.9299547541707698,0.9342745844234766
-1.9567268649098302,0.95845301672877
-1.9823297824714072,0.9826314490340634
-2.006763506855501,1.006809881339357
-2.0300280380621105,1.0309883136446503
-2.052123376091238,1.0551667459499439
-2.073049520942882,1.0793451782552372
-2.092806472617042,1.1035236105605308
-2.11139423111372,1.1277020428658242
-2.128812796432913,1.1518804751711176
-2.145062168574624,1.1760589074764112
-2.1601423475388506,1.2002373397817045
-2.1740533333255945,1.224415772086998
-2.1867951259348555,1.2485942043922915
-2.198367725366632,1.272772636697585
-2.208771131620926,1.2969510690028785
-2.218005344697737,1.3211295013081719
-2.2260703645970636,1.3453079336134652
-2.232966191318908,1.3694863659187588
-2.2386928248632683,1.3936647982240522
-2.2386928248632683,1.3936647982240522
-2.2386928248632683,1.3936647982240522
inf,1.3936647982240522
-2.246325689384161,1.4295553800512035
-2.2539585539050533,1.4654459618783546
-2.261591418425946,1.501336543705506
-2.2692242829468388,1.5372271255326573
-2.276857147467731,1.5731177073598084
-2.284490011988624,1.6090082891869597
-2.2921228765095165,1.644898871014111
-2.299755741030409,1.6807894528412621
-2.3073886055513015,1.7166800346684135
-2.3150214700721943,1.7525706164955648
-2.3226543345930866,1.7884611983227159
-2.3302871991139793,1.8243517801498672
-2.337920063634872,1.8602423619770185
-2.3455529281557643,1.8961329438041696
-2.353185792676657,1.932023525631321
-2.36081865719755,1.9679141074584723
-2.368451521718442,2.0038046892856234
-2.376084386239335,2.0396952711127745
-2.3837172507602276,2.075585852939926
-2.39135011528112,2.111476434767077
-2.3989829798020126,2.1473670165942282
-2.4066158443229053,2.18325759842138
-2.4142487088437976,2.219148180248531
-2.4218815733646903,2.255038762075682
-2.429514437885583,2.2909293439028335
-2.4371473024064754,2.3268199257299846
-2.444780166927368,2.3627105075571357
-2.452413031448261,2.3986010893842873
-2.460045895969153,2.4344916712114384
-2.467678760490046,2.4703822530385895
-2.4753116250109386,2.506272834865741
-2.482944489531831,2.542163416692892
-2.4905773540527236,2.5780539985200432
-2.4982102185736164,2.613944580347195
-2.5058430830945086,2.649835162174346
-2.5134759476154014,2.685725744001497
-2.521108812136294,2.7216163258286485
-2.5287416766571864,2.7575069076557996
-2.536374541178079,2.7933974894829507
-2.544007405698972,2.8292880713101023
-2.551640270219864,2.8651786531372534
-2.559273134740757,2.9010692349644045
-2.5669059992616496,2.936959816791556
-2.574538863782542,2.972850398618707
-2.5821717283034347,3.0087409804458582
-2.5898045928243274,3.04463156227301
-2.5974374573452197,3.080522144100161
-2.6050703218661124,3.116412725927312
-2.612703186387005,3.1523033077544635
-2.6203360509078975,3.1881938895816146
-2.62796891542879,3.2240844714087658
-2.635601779949683,3.2599750532359173
-2.643234644470575,3.2958656350630684
-2.650867508991468,3.3317562168902195
-2.6585003735123607,3.367646798717371
-2.666133238033253,3.403537380544522
-2.6737661025541457,3.4394279623716733
-2.6813989670750384,3.475318544198825
-2.6890318315959307,3.511209126025976
-2.6966646961168235,3.547099707853127
-2.704297560637716,3.5829902896802786
-2.7119304251586085,3.6188808715074297
-2.7195632896795012,3.6547714533345808
-2.727196154200394,3.6906620351617323
-2.7348290187212863,3.7265526169888834
-2.742461883242179,3.7624431988160345
-2.7500947477630717,3.7983337806431856
-2.757727612283964,3.834224362470337
-2.7653604768048567,3.8701149442974883
-2.7729933413257495,3.9060055261246394
-2.7806262058466418,3.941896107951791
-2.7882590703675345,3.977786689778942
-2.7958919348884272,4.0136772716060936
-2.8035247994093195,4.049567853433245
-2.8111576639302123,4.085458435260396
-2.818790528451105,4.121349017087547
-2.8264233929719973,4.157239598914698
-2.83405625749289,4.19313018074185
-2.8416891220137828,4.229020762569001
-2.849321986534675,4.264911344396152
-2.856954851055568,4.300801926223303
-2.8645877155764605,4.336692508050454
-2.872220580097353,4.3725830898776055
-2.8798534446182456,4.4084736717047575
-2.8874863091391383,4.444364253531909
-2.8951191736600306,4.48025483535906
-2.9027520381809233,4.516145417186211
-2.910384902701816,4.552035999013362
-2.9180177672227083,4.587926580840513
-2.925650631743601,4.623817162667665
-2.933283496264494,4.659707744494816
-2.940916360785386,4.695598326321967
-2.948549225306279,4.731488908149118
-2.9561820898271716,4.767379489976269
-2.963814954348064,4.8032700718034205
-2.9714478188689566,4.8391606536305725
-2.9790806833898493,4.875051235457724
-2.9867135479107416,4.910941817284875
-2.9943464124316344,4.946832399112026
-2.9943464124316344,4.946832399112026
-2.994346412431632,4.946832399112026
inf,4.946832399112026
-2.9963824757210062,4.957470455686652
-2.9979658660196193,4.968108512261278
-2.9990965833275,4.978746568835904
-2.9997746276446478,4.98938462541053
-2.999999998971063,5.000022681985156
-2.9997726973067174,5.010660738559782
-2.999092722651639,5.021298795134408
-2.997960075005828,5.031936851709034
-2.9963747543692847,5.04257490828366
-2.99433676074198,5.053212964858286
-2.991846094123943,5.063851021432912
-2.9889027545151734,5.074489078007538
-2.985506741915664,5.085127134582164
-2.981658056325408,5.09576519115679
-2.977356697744405,5.106403247731416
-2.9726026661726834,5.117041304306042
-2.9673959616102152,5.127679360880668
-2.961736584056993,5.138317417455294
-2.9556245335130384,5.14895547402992
-2.949059809978351,5.159593530604546
-2.942042413452924,5.170231587179172
-2.9345723439367504,5.180869643753798
-2.9266496014298298,5.191507700328424
-2.9182741859321837,5.20214575690305
-2.909446097443791,5.212783813477675
-2.9001653359646653,5.223421870052301
-2.890431901494793,5.234059926626927
-2.880245794034188,5.2446979832015534
-2.8696070135828293,5.2553360397761795
-2.858515560140745,5.2659740963508055
-2.846971433707914,5.2766121529254315
-2.8349746342843503,5.2872502095000575
-2.8225251618700327,5.2978882660746835
-2.8096230164649896,5.30852632264931
-2.7962681980691926,5.319164379223936
-2.782460706682677,5.329802435798562
-2.768200542305401,5.340440492373188
-2.753487704937399,5.351078548947814
-2.738322194578643,5.36171660552244
-2.722704011229162,5.372354662097066
-2.7066331548889266,5.382992718671692
-2.690109625557966,5.393630775246318
-2.6731334232362585,5.404268831820944
-2.6557045479238184,5.41490688839557
-2.6378229996206244,5.425544944970196
-2.619488778326705,5.436183001544822
-2.6007018840420315,5.446821058119448
-2.5814623167666326,5.457459114694074
-2.56177007650048,5.4680971712687
-2.5416251632436015,5.478735227843326
-2.5210275769959694,5.489373284417952
-2.4999773177576117,5.500011340992578
-2.4784743855285,5.510649397567204
-2.456518780308663,5.52128745414183
-2.434110502098072,5.531925510716456
-2.4112495508967555,5.542563567291082
-2.387935926704685,5.553201623865708
-2.3641696295218892,5.563839680440334
-2.3399506593483395,5.57447773701496
-2.315279016184064,5.585115793589586
-2.290154700029035,5.595753850164212
-2.264577710883273,5.606391906738838
-2.2385480487467646,5.617029963313464
-2.2120657136195305,5.62766801988809
-2.1851307055015425,5.638306076462716
-2.157743024392829,5.648944133037342
-2.1299026702933617,5.659582189611968
-2.1016096432031617,5.670220246186594
-2.072863943122215,5.68085830276122
-2.0436655700505497,5.691496359335846
-2.0140145239881093,5.702134415910472
-1.9839108049349647,5.712772472485098
-1.9533544128910592,5.723410529059724
-1.922345347856421,5.73404858563435
-1.890883609831036,5.7446866422089755
-1.8589691988149326,5.7553246987836015
-1.8266021148080682,5.7659627553582276
-1.793782357810457,5.776600811932854
-1.7605099278221275,5.78723886850748
-1.726784824843051,5.797876925082106
-1.6926070488732279,5.808514981656732
-1.657976599912658,5.819153038231358
-1.6228934779613695,5.829791094805984
-1.5873576830193485,5.84042915138061
-1.5513692150865523,5.851067207955236
-1.5149280741630378,5.861705264529862
-1.4780342602487906,5.872343321104488
-1.4406877733437966,5.882981377679114
-1.4028886134480558,5.89361943425374
-1.3646367805615682,5.904257490828366
-1.3259322746843623,5.914895547402992
-1.2867750958164095,5.925533603977618
-1.24716524395771,5.936171660552244
-1.2071027191082635,5.94680971712687
-1.1665875212680987,5.957447773701496
-1.1256196504371871,5.968085830276122
-1.0841991066155288,5.978723886850748
-1.0423258898031236,5.989361943425374
-1.0,6.0
10.0,6.0


==> data/recursive_envelope_gnext_4.csv <==
Y,X
4.0,-1.0
3.879692435062274,-0.9758215676947065
3.760554063302032,-0.9516431353894131
3.642584884719273,-0.9274647030841197
3.5257848993139973,-0.9032862707788262
3.410154107086205,-0.8791078384735327
3.2956925080358963,-0.8549294061682393
3.1824001021630703,-0.8307509738629458
3.070276889467728,-0.8065725415576523
2.959322869949869,-0.7823941092523589
2.8495380436094933,-0.7582156769470655
2.7409224104466006,-0.734037244641772
2.633475970461191,-0.7098588123364785
2.5271987236532656,-0.685680380031185
2.4220906700228233,-0.6615019477258917
2.318151809569864,-0.6373235154205982
2.215382142294388,-0.6131450831153047
2.113781668196395,-0.5889666508100112
2.0133503872758864,-0.5647882185047178
1.9140882995328603,-0.5406097861994243
1.8159954049673177,-0.5164313538941309
1.7190717035792584,-0.49225292158883743
1.6233171953686822,-0.46807448928354395
1.5287318803355896,-0.4438960569782505
1.4353157584799803,-0.41971762467295703
1.3430688298018543,-0.3955391923676636
1.2519910943012116,-0.3713607600623701
1.1620825519780522,-0.3471823277570767
1.0733432028323762,-0.3230038954517832
0.9857730468641835,-0.2988254631464898
0.8993720840734738,-0.2746470308411963
0.8141403144602479,-0.25046859853590286
0.7300777380245049,-0.22629016623060938
0.6471843547662455,-0.20211173392531592
0.5654601646854693,-0.17793330162002247
0.4849051677821764,-0.153754869314729
0.4055193640563669,-0.12957643700943555
0.32730275350804067,-0.10539800470414211
0.2502553361371978,-0.08121957239884865
0.17437711194383818,-0.057041140093555195
0.0996680809279619,-0.03286270778826174
0.02612824308956892,-0.00868427548296828
-0.04624240157134073,0.015494156822325177
-0.11744385305476705,0.03967258912761863
-0.18747611136071005,0.06385102143291209
-0.25633917648916976,0.08802945373820555
-0.32403304844014613,0.112207886043499
-0.3905577272136393,0.13638631834879247
-0.455913212809649,0.16056475065408593
-0.5200995052281754,0.1847431829593794
-0.5831166044692185,0.20892161526467282
-0.6449645105327783,0.23310004756996627
-0.7056432234188549,0.25727847987525976
-0.7651527431274479,0.2814569121805532
-0.823493069658558,0.30563534448584667
-0.8806642030121843,0.3298137767911401
-0.9366661431883276,0.3539922090964336
-0.9914988901869874,0.378170641401727
-1.045162444008164,0.4023490737070205
-1.0976568046518573,0.42652750601231393
-1.1489819721180674,0.4507059383176074
-1.1991379464067937,0.47488437062290084
-1.2481247275180374,0.4990628029281943
-1.295942315451797,0.5232412352334878
-1.3425907102080739,0.5474196675387812
-1.3880699117868676,0.5715980998440747
-1.4323799201881773,0.5957765321493681
-1.4755207354120041,0.6199549644546616
-1.5174923574583474,0.6441333967599551
-1.5582947863272076,0.6683118290652486
-1.5979280220185843,0.6924902613705419
-1.6363920645324779,0.7166686936758354
-1.6736869138688877,0.7408471259811289
-1.7098125700278148,0.7650255582864224
-1.7447690330092582,0.7892039905917158
-1.7785563028132185,0.8133824228970092
-1.8111743794396955,0.8375608552023027
-1.8426232628886887,0.8617392875075962
-1.8729029531601995,0.8859177198128896
-1.902013450254226,0.9100961521181831
-1.9299547541707698,0.9342745844234766
-1.9567268649098302,0.95845301672877
-1.9823297824714072,0.9826314490340634
-2.006763506855501,1.006809881339357
-2.0300280380621105,1.0309883136446503
-2.052123376091238,1.0551667459499439
-2.073049520942882,1.0793451782552372
-2.092806472617042,1.1035236105605308
-2.11139423111372,1.1277020428658242
-2.128812796432913,1.1518804751711176
-2.145062168574624,1.1760589074764112
-2.1601423475388506,1.2002373397817045
-2.1740533333255945,1.224415772086998
-2.1867951259348555,1.2485942043922915
-2.198367725366632,1.272772636697585
-2.208771131620926,1.2969510690028785
-2.218005344697737,1.3211295013081719
-2.2260703645970636,1.3453079336134652
-2.232966191318908,1.3694863659187588
-2.2386928248632683,1.3936647982240522
-2.2386928248632683,1.3936647982240522
-2.2386928248632683,1.3936647982240522
inf,1.3936647982240522
-2.246325689384161,1.4295553800512035
-2.2539585539050533,1.4654459618783546
-2.261591418425946,1.501336543705506
-2.2692242829468388,1.5372271255326573
-2.276857147467731,1.5731177073598084
-2.284490011988624,1.6090082891869597
-2.2921228765095165,1.644898871014111
-2.299755741030409,1.6807894528412621
-2.3073886055513015,1.7166800346684135
-2.3150214700721943,1.7525706164955648
-2.3226543345930866,1.7884611983227159
-2.3302871991139793,1.8243517801498672
-2.337920063634872,1.8602423619770185
-2.3455529281557643,1.8961329438041696
-2.353185792676657,1.932023525631321
-2.36081865719755,1.9679141074584723
-2.368451521718442,2.0038046892856234
-2.376084386239335,2.0396952711127745
-2.3837172507602276,2.075585852939926
-2.39135011528112,2.111476434767077
-2.3989829798020126,2.1473670165942282
-2.4066158443229053,2.18325759842138
-2.4142487088437976,2.219148180248531
-2.4218815733646903,2.255038762075682
-2.429514437885583,2.2909293439028335
-2.4371473024064754,2.3268199257299846
-2.444780166927368,2.3627105075571357
-2.452413031448261,2.3986010893842873
-2.460045895969153,2.4344916712114384
-2.467678760490046,2.4703822530385895
-2.4753116250109386,2.506272834865741
-2.482944489531831,2.542163416692892
-2.4905773540527236,2.5780539985200432
-2.4982102185736164,2.613944580347195
-2.5058430830945086,2.649835162174346
-2.5134759476154014,2.685725744001497
-2.521108812136294,2.7216163258286485
-2.5287416766571864,2.7575069076557996
-2.536374541178079,2.7933974894829507
-2.544007405698972,2.8292880713101023
-2.551640270219864,2.8651786531372534
-2.559273134740757,2.9010692349644045
-2.5669059992616496,2.936959816791556
-2.574538863782542,2.972850398618707
-2.5821717283034347,3.0087409804458582
-2.5898045928243274,3.04463156227301
-2.5974374573452197,3.080522144100161
-2.6050703218661124,3.116412725927312
-2.612703186387005,3.1523033077544635
-2.6203360509078975,3.1881938895816146
-2.62796891542879,3.2240844714087658
-2.635601779949683,3.2599750532359173
-2.643234644470575,3.2958656350630684
-2.650867508991468,3.3317562168902195
-2.6585003735123607,3.367646798717371
-2.666133238033253,3.403537380544522
-2.6737661025541457,3.4394279623716733
-2.6813989670750384,3.475318544198825
-2.6890318315959307,3.511209126025976
-2.6966646961168235,3.547099707853127
-2.704297560637716,3.5829902896802786
-2.7119304251586085,3.6188808715074297
-2.7195632896795012,3.6547714533345808
-2.727196154200394,3.6906620351617323
-2.7348290187212863,3.7265526169888834
-2.742461883242179,3.7624431988160345
-2.7500947477630717,3.7983337806431856
-2.757727612283964,3.834224362470337
-2.7653604768048567,3.8701149442974883
-2.7729933413257495,3.9060055261246394
-2.7806262058466418,3.941896107951791
-2.7882590703675345,3.977786689778942
-2.7958919348884272,4.0136772716060936
-2.8035247994093195,4.049567853433245
-2.8111576639302123,4.085458435260396
-2.818790528451105,4.121349017087547
-2.8264233929719973,4.157239598914698
-2.83405625749289,4.19313018074185
-2.8416891220137828,4.229020762569001
-2.849321986534675,4.264911344396152
-2.856954851055568,4.300801926223303
-2.8645877155764605,4.336692508050454
-2.872220580097353,4.3725830898776055
-2.8798534446182456,4.4084736717047575
-2.8874863091391383,4.444364253531909
-2.8951191736600306,4.48025483535906
-2.9027520381809233,4.516145417186211
-2.910384902701816,4.552035999013362
-2.9180177672227083,4.587926580840513
-2.925650631743601,4.623817162667665
-2.933283496264494,4.659707744494816
-2.940916360785386,4.695598326321967
-2.948549225306279,4.731488908149118
-2.9561820898271716,4.767379489976269
-2.963814954348064,4.8032700718034205
-2.9714478188689566,4.8391606536305725
-2.9790806833898493,4.875051235457724
-2.9867135479107416,4.910941817284875
-2.9943464124316344,4.946832399112026
-2.9943464124316344,4.946832399112026
-2.994346412431632,4.946832399112026
inf,4.946832399112026
-2.9952360448988316,4.951194492620393
-2.9960495659269313,4.955556586128759
-2.9967869755159384,4.959918679637127
-2.9974482736658317,4.964280773145494
-2.998033460376618,4.968642866653861
-2.998542535648319,4.9730049601622275
-2.998975499480899,4.977367053670594
-2.9993323518743793,4.981729147178962
-2.999613092828767,4.986091240687329
-2.9998177223440408,4.990453334195696
-2.999946240420215,4.994815427704062
-2.9999986470572892,4.99917752121243
-2.999974942255257,5.003539614720797
-2.9998751260141177,5.007901708229164
-2.999699198333893,5.0122638017375305
-2.9994471592145473,5.016625895245897
-2.999119008656095,5.020987988754265
-2.998714746658564,5.025350082262632
-2.998234373221912,5.029712175770999
-2.9976778883461535,5.034074269279365
-2.997045292031295,5.038436362787732
-2.996336584277344,5.0427984562961
-2.9955517650842793,5.047160549804467
-2.994690834452115,5.0515226433128335
-2.9937537923808435,5.0558847368212
-2.9927406388704796,5.060246830329568
-2.9916513739210018,5.064608923837935
-2.9904859975324243,5.068971017346302
-2.989244509704754,5.073333110854668
-2.98792691043797,5.077695204363035
-2.9865331997320794,5.082057297871403
-2.985063377587103,5.08641939137977
-2.983517444003013,5.0907814848881365
-2.981895398979816,5.095143578396503
-2.9801972425175265,5.09950567190487
-2.978422974616123,5.103867765413238
-2.976572595275613,5.108229858921605
-2.974646104496024,5.112591952429971
-2.9726435022773074,5.116954045938338
-2.970564788619498,5.121316139446705
-2.968409963522589,5.125678232955073
-2.966179026986566,5.1300403264634395
-2.9638719790114436,5.134402419971806
-2.9614888195972213,5.138764513480173
-2.9590295487438993,5.143126606988541
-2.9564941664514635,5.147488700496908
-2.953882672719935,5.1518507940052745
-2.9511950675492926,5.156212887513641
-2.9484313509395648,5.160574981022008
-2.945591522890716,5.164937074530376
-2.9426755834027745,5.169299168038743
-2.9396835324757333,5.173661261547109
-2.9366153701095854,5.178023355055476
-2.9334710963043307,5.182385448563843
-2.9302507110599763,5.186747542072211
-2.926954214376515,5.1911096355805775
-2.923581606253954,5.195471729088944
-2.9201328866923006,5.199833822597311
-2.916608055691526,5.204195916105679
-2.913007113251652,5.208558009614046
-2.9093300593726923,5.212920103122412
-2.9055768940546116,5.217282196630779
-2.9017476172974312,5.221644290139146
-2.897842229101151,5.226006383647514
-2.8938607294657643,5.2303684771558805
-2.8898031183912707,5.234730570664247
-2.8856693958776773,5.239092664172614
-2.8814595619249843,5.243454757680981
-2.8771736165331916,5.247816851189349
-2.872811559702292,5.252178944697715
-2.8683733914322858,5.256541038206082
-2.863859111723187,5.260903131714449
-2.859268720574974,5.265265225222816
-2.8546022179876616,5.2696273187311835
-2.8498596039612565,5.27398941223955
-2.8450408784957375,5.278351505747917
-2.8401460415911117,5.282713599256284
-2.8351750932473934,5.287075692764652
-2.830128033464568,5.291437786273018
-2.825004862242629,5.295799879781385
-2.8198055795816117,5.300161973289752
-2.8145301854814733,5.304524066798119
-2.809178679942228,5.3088861603064865
-2.8037510629638973,5.313248253814853
-2.7982473345464527,5.31761034732322
-2.7926674946899013,5.321972440831587
-2.78701154339425,5.326334534339954
-2.7812794806594994,5.330696627848321
-2.7754713064856418,5.335058721356688
-2.7695870208726774,5.339420814865055
-2.7636266238206133,5.343782908373422
-2.7575901153294566,5.3481450018817895
-2.751477495399186,5.352507095390156
-2.745288764029816,5.356869188898523
-2.739023921221353,5.36123128240689
-2.732682966973769,5.365593375915257
-2.7262659012870856,5.3699554694236245
-2.7197727241613165,5.374317562931991
-2.7132034355964265,5.378679656440358
-2.7132034355964265,5.378679656440358
-2.7132034355964265,5.378679656440358
inf,5.378679656440358
-2.6807468352368673,5.400107134658132
-2.6482902348773063,5.421534612875907
-2.615833634517747,5.442962091093681
-2.583377034158188,5.464389569311455
-2.550920433798627,5.4858170475292285
-2.5184638334390677,5.507244525747003
-2.4860072330795067,5.528672003964777
-2.4535506327199474,5.550099482182551
-2.4210940323603864,5.571526960400326
-2.3886374320008272,5.5929544386181
-2.356180831641268,5.614381916835874
-2.323724231281709,5.635809395053648
-2.291267630922148,5.657236873271422
-2.2588110305625886,5.678664351489196
-2.2263544302030276,5.70009182970697
-2.1938978298434684,5.721519307924745
-2.1614412294839074,5.742946786142519
-2.128984629124348,5.764374264360293
-2.096528028764789,5.785801742578067
-2.064071428405228,5.807229220795842
-2.0316148280456687,5.8286566990136155
-1.9991582276861095,5.850084177231389
-1.9667016273265485,5.871511655449164
-1.9342450269669893,5.892939133666938
-1.9017884266074283,5.914366611884712
-1.869331826247869,5.935794090102486
-1.836875225888308,5.957221568320261
-1.8044186255287489,5.978649046538035
-1.7719620251691897,6.0000765247558085
-1.7395054248096304,6.0215040029735825
-1.7070488244500694,6.042931481191357
-1.6745922240905102,6.064358959409131
-1.642135623730951,6.085786437626905
-1.60967902337139,6.10721391584468
-1.5772224230118308,6.128641394062454
-1.5447658226522698,6.150068872280228
-1.5123092222927106,6.171496350498002
-1.4798526219331496,6.192923828715776
-1.4473960215735904,6.21435130693355
-1.4149394212140312,6.235778785151324
-1.3824828208544702,6.257206263369099
-1.350026220494911,6.278633741586873
-1.3175696201353517,6.300061219804647
-1.2851130197757907,6.321488698022421
-1.2526564194162315,6.3429161762401955
-1.2201998190566705,6.3643436544579695
-1.1877432186971113,6.385771132675743
-1.1552866183375503,6.407198610893518
-1.122830017977991,6.428626089111292
-1.0903734176184319,6.450053567329066
-1.0579168172588727,6.47148104554684
-1.0254602168993117,6.492908523764615
-0.9930036165397524,6.514336001982389
-0.9605470161801914,6.5357634802001625
-0.9280904158206322,6.557190958417937
-0.8956338154610712,6.578618436635711
-0.863177215101512,6.600045914853485
-0.8307206147419528,6.621473393071259
-0.7982640143823918,6.642900871289034
-0.7658074140228326,6.664328349506808
-0.7333508136632734,6.685755827724582
-0.7008942133037124,6.7071833059423565
-0.6684376129441532,6.72861078416013
-0.6359810125845939,6.750038262377904
-0.603524412225033,6.771465740595678
-0.571067811865472,6.792893218813453
-0.5386112115059127,6.814320697031227
-0.5061546111463535,6.835748175249001
-0.4736980107867925,6.857175653466776
-0.4412414104272333,6.8786031316845495
-0.4087848100676741,6.900030609902323
-0.37632820970811487,6.921458088120097
-0.3438716093485539,6.942885566337872
-0.31141500898899466,6.964313044555646
-0.27895840862943366,6.98574052277342
-0.24650180826987445,7.007168000991194
-0.21404520791031345,7.028595479208969
-0.18158860755075423,7.050022957426743
-0.14913200719119502,7.0714504356445165
-0.11667540683163402,7.092877913862291
-0.0842188064720748,7.114305392080065
-0.051762206112515585,7.135732870297839
-0.019305605752956367,7.157160348515613
0.013150994606604627,7.178587826733388
0.04560759496616562,7.200015304951162
0.07806419532572484,7.221442783168936
0.11052079568528583,7.24287026138671
0.14297739604484505,7.264297739604484
0.17543399640440427,7.285725217822258
0.2078905967639635,7.307152696040032
0.24034719712352448,7.328580174257807
0.2728037974830837,7.350007652475581
0.3052603978426429,7.371435130693355
0.3377169982022039,7.39286260891113
0.3701735985617649,7.4142900871289035
0.4026301989213241,7.435717565346677
0.43508679928088334,7.457145043564451
0.46754339964044433,7.478572521782226
0.5000000000000036,7.5
10.0,7.5


==> data/recursive_envelope_gnext_5.csv <==
Y,X
4.0,-1.0
3.879692435062274,-0.9758215676947065
3.760554063302032,-0.9516431353894131
3.642584884719273,-0.9274647030841197
3.5257848993139973,-0.9032862707788262
3.410154107086205,-0.8791078384735327
3.2956925080358963,-0.8549294061682393
3.1824001021630703,-0.8307509738629458
3.070276889467728,-0.8065725415576523
2.959322869949869,-0.7823941092523589
2.8495380436094933,-0.7582156769470655
2.7409224104466006,-0.734037244641772
2.633475970461191,-0.7098588123364785
2.5271987236532656,-0.685680380031185
2.4220906700228233,-0.6615019477258917
2.318151809569864,-0.6373235154205982
2.215382142294388,-0.6131450831153047
2.113781668196395,-0.5889666508100112
2.0133503872758864,-0.5647882185047178
1.9140882995328603,-0.5406097861994243
1.8159954049673177,-0.5164313538941309
1.7190717035792584,-0.49225292158883743
1.6233171953686822,-0.46807448928354395
1.5287318803355896,-0.4438960569782505
1.4353157584799803,-0.41971762467295703
1.3430688298018543,-0.3955391923676636
1.2519910943012116,-0.3713607600623701
1.1620825519780522,-0.3471823277570767
1.0733432028323762,-0.3230038954517832
0.9857730468641835,-0.2988254631464898
0.8993720840734738,-0.2746470308411963
0.8141403144602479,-0.25046859853590286
0.7300777380245049,-0.22629016623060938
0.6471843547662455,-0.20211173392531592
0.5654601646854693,-0.17793330162002247
0.4849051677821764,-0.153754869314729
0.4055193640563669,-0.12957643700943555
0.32730275350804067,-0.10539800470414211
0.2502553361371978,-0.08121957239884865
0.17437711194383818,-0.057041140093555195
0.0996680809279619,-0.03286270778826174
0.02612824308956892,-0.00868427548296828
-0.04624240157134073,0.015494156822325177
-0.11744385305476705,0.03967258912761863
-0.18747611136071005,0.06385102143291209
-0.25633917648916976,0.08802945373820555
-0.32403304844014613,0.112207886043499
-0.3905577272136393,0.13638631834879247
-0.455913212809649,0.16056475065408593
-0.5200995052281754,0.1847431829593794
-0.5831166044692185,0.20892161526467282
-0.6449645105327783,0.23310004756996627
-0.7056432234188549,0.25727847987525976
-0.7651527431274479,0.2814569121805532
-0.823493069658558,0.30563534448584667
-0.8806642030121843,0.3298137767911401
-0.9366661431883276,0.3539922090964336
-0.9914988901869874,0.378170641401727
-1.045162444008164,0.4023490737070205
-1.0976568046518573,0.42652750601231393
-1.1489819721180674,0.4507059383176074
-1.1991379464067937,0.47488437062290084
-1.2481247275180374,0.4990628029281943
-1.295942315451797,0.5232412352334878
-1.3425907102080739,0.5474196675387812
-1.3880699117868676,0.5715980998440747
-1.4323799201881773,0.5957765321493681
-1.4755207354120041,0.6199549644546616
-1.5174923574583474,0.6441333967599551
-1.5582947863272076,0.6683118290652486
-1.5979280220185843,0.6924902613705419
-1.6363920645324779,0.7166686936758354
-1.6736869138688877,0.7408471259811289
-1.7098125700278148,0.7650255582864224
-1.7447690330092582,0.7892039905917158
-1.7785563028132185,0.8133824228970092
-1.8111743794396955,0.8375608552023027
-1.8426232628886887,0.8617392875075962
-1.8729029531601995,0.8859177198128896
-1.902013450254226,0.9100961521181831
-1.9299547541707698,0.9342745844234766
-1.9567268649098302,0.95845301672877
-1.9823297824714072,0.9826314490340634
-2.006763506855501,1.006809881339357
-2.0300280380621105,1.0309883136446503
-2.052123376091238,1.0551667459499439
-2.073049520942882,1.0793451782552372
-2.092806472617042,1.1035236105605308
-2.11139423111372,1.1277020428658242
-2.128812796432913,1.1518804751711176
-2.145062168574624,1.1760589074764112
-2.1601423475388506,1.2002373397817045
-2.1740533333255945,1.224415772086998
-2.1867951259348555,1.2485942043922915
-2.198367725366632,1.272772636697585
-2.208771131620926,1.2969510690028785
-2.218005344697737,1.3211295013081719
-2.2260703645970636,1.3453079336134652
-2.232966191318908,1.3694863659187588
-2.2386928248632683,1.3936647982240522
-2.2386928248632683,1.3936647982240522
-2.2386928248632683,1.3936647982240522
inf,1.3936647982240522
-2.246325689384161,1.4295553800512035
-2.2539585539050533,1.4654459618783546
-2.261591418425946,1.501336543705506
-2.2692242829468388,1.5372271255326573
-2.276857147467731,1.5731177073598084
-2.284490011988624,1.6090082891869597
-2.2921228765095165,1.644898871014111
-2.299755741030409,1.6807894528412621
-2.3073886055513015,1.7166800346684135
-2.3150214700721943,1.7525706164955648
-2.3226543345930866,1.7884611983227159
-2.3302871991139793,1.8243517801498672
-2.337920063634872,1.8602423619770185
-2.3455529281557643,1.8961329438041696
-2.353185792676657,1.932023525631321
-2.36081865719755,1.9679141074584723
-2.368451521718442,2.0038046892856234
-2.376084386239335,2.0396952711127745
-2.3837172507602276,2.075585852939926
-2.39135011528112,2.111476434767077
-2.3989829798020126,2.1473670165942282
-2.4066158443229053,2.18325759842138
-2.4142487088437976,2.219148180248531
-2.4218815733646903,2.255038762075682
-2.429514437885583,2.2909293439028335
-2.4371473024064754,2.3268199257299846
-2.444780166927368,2.3627105075571357
-2.452413031448261,2.3986010893842873
-2.460045895969153,2.4344916712114384
-2.467678760490046,2.4703822530385895
-2.4753116250109386,2.506272834865741
-2.482944489531831,2.542163416692892
-2.4905773540527236,2.5780539985200432
-2.4982102185736164,2.613944580347195
-2.5058430830945086,2.649835162174346
-2.5134759476154014,2.685725744001497
-2.521108812136294,2.7216163258286485
-2.5287416766571864,2.7575069076557996
-2.536374541178079,2.7933974894829507
-2.544007405698972,2.8292880713101023
-2.551640270219864,2.8651786531372534
-2.559273134740757,2.9010692349644045
-2.5669059992616496,2.936959816791556
-2.574538863782542,2.972850398618707
-2.5821717283034347,3.0087409804458582
-2.5898045928243274,3.04463156227301
-2.5974374573452197,3.080522144100161
-2.6050703218661124,3.116412725927312
-2.612703186387005,3.1523033077544635
-2.6203360509078975,3.1881938895816146
-2.62796891542879,3.2240844714087658
-2.635601779949683,3.2599750532359173
-2.643234644470575,3.2958656350630684
-2.650867508991468,3.3317562168902195
-2.6585003735123607,3.367646798717371
-2.666133238033253,3.403537380544522
-2.6737661025541457,3.4394279623716733
-2.6813989670750384,3.475318544198825
-2.6890318315959307,3.511209126025976
-2.6966646961168235,3.547099707853127
-2.704297560637716,3.5829902896802786
-2.7119304251586085,3.6188808715074297
-2.7195632896795012,3.6547714533345808
-2.727196154200394,3.6906620351617323
-2.7348290187212863,3.7265526169888834
-2.742461883242179,3.7624431988160345
-2.7500947477630717,3.7983337806431856
-2.757727612283964,3.834224362470337
-2.7653604768048567,3.8701149442974883
-2.7729933413257495,3.9060055261246394
-2.7806262058466418,3.941896107951791
-2.7882590703675345,3.977786689778942
-2.7958919348884272,4.0136772716060936
-2.8035247994093195,4.049567853433245
-2.8111576639302123,4.085458435260396
-2.818790528451105,4.121349017087547
-2.8264233929719973,4.157239598914698
-2.83405625749289,4.19313018074185
-2.8416891220137828,4.229020762569001
-2.849321986534675,4.264911344396152
-2.856954851055568,4.300801926223303
-2.8645877155764605,4.336692508050454
-2.872220580097353,4.3725830898776055
-2.8798534446182456,4.4084736717047575
-2.8874863091391383,4.444364253531909
-2.8951191736600306,4.48025483535906
-2.9027520381809233,4.516145417186211
-2.910384902701816,4.552035999013362
-2.9180177672227083,4.587926580840513
-2.925650631743601,4.623817162667665
-2.933283496264494,4.659707744494816
-2.940916360785386,4.695598326321967
-2.948549225306279,4.731488908149118
-2.9561820898271716,4.767379489976269
-2.963814954348064,4.8032700718034205
-2.9714478188689566,4.8391606536305725
-2.9790806833898493,4.875051235457724
-2.9867135479107416,4.910941817284875
-2.9943464124316344,4.946832399112026
-2.9943464124316344,4.946832399112026
-2.994346412431632,4.946832399112026
inf,4.946832399112026
-2.9952360448988316,4.951194492620393
-2.9960495659269313,4.955556586128759
-2.9967869755159384,4.959918679637127
-2.9974482736658317,4.964280773145494
-2.998033460376618,4.968642866653861
-2.998542535648319,4.9730049601622275
-2.998975499480899,4.977367053670594
-2.9993323518743793,4.981729147178962
-2.999613092828767,4.986091240687329
-2.9998177223440408,4.990453334195696
-2.999946240420215,4.994815427704062
-2.9999986470572892,4.99917752121243
-2.999974942255257,5.003539614720797
-2.9998751260141177,5.007901708229164
-2.999699198333893,5.0122638017375305
-2.9994471592145473,5.016625895245897
-2.999119008656095,5.020987988754265
-2.998714746658564,5.025350082262632
-2.998234373221912,5.029712175770999
-2.9976778883461535,5.034074269279365
-2.997045292031295,5.038436362787732
-2.996336584277344,5.0427984562961
-2.9955517650842793,5.047160549804467
-2.994690834452115,5.0515226433128335
-2.9937537923808435,5.0558847368212
-2.9927406388704796,5.060246830329568
-2.9916513739210018,5.064608923837935
-2.9904859975324243,5.068971017346302
-2.989244509704754,5.073333110854668
-2.98792691043797,5.077695204363035
-2.9865331997320794,5.082057297871403
-2.985063377587103,5.08641939137977
-2.983517444003013,5.0907814848881365
-2.981895398979816,5.095143578396503
-2.9801972425175265,5.09950567190487
-2.978422974616123,5.103867765413238
-2.976572595275613,5.108229858921605
-2.974646104496024,5.112591952429971
-2.9726435022773074,5.116954045938338
-2.970564788619498,5.121316139446705
-2.968409963522589,5.125678232955073
-2.966179026986566,5.1300403264634395
-2.9638719790114436,5.134402419971806
-2.9614888195972213,5.138764513480173
-2.9590295487438993,5.143126606988541
-2.9564941664514635,5.147488700496908
-2.953882672719935,5.1518507940052745
-2.9511950675492926,5.156212887513641
-2.9484313509395648,5.160574981022008
-2.945591522890716,5.164937074530376
-2.9426755834027745,5.169299168038743
-2.9396835324757333,5.173661261547109
-2.9366153701095854,5.178023355055476
-2.9334710963043307,5.182385448563843
-2.9302507110599763,5.186747542072211
-2.926954214376515,5.1911096355805775
-2.923581606253954,5.195471729088944
-2.9201328866923006,5.199833822597311
-2.916608055691526,5.204195916105679
-2.913007113251652,5.208558009614046
-2.9093300593726923,5.212920103122412
-2.9055768940546116,5.217282196630779
-2.9017476172974312,5.221644290139146
-2.897842229101151,5.226006383647514
-2.8938607294657643,5.2303684771558805
-2.8898031183912707,5.234730570664247
-2.8856693958776773,5.239092664172614
-2.8814595619249843,5.243454757680981
-2.8771736165331916,5.247816851189349
-2.872811559702292,5.252178944697715
-2.8683733914322858,5.256541038206082
-2.863859111723187,5.260903131714449
-2.859268720574974,5.265265225222816
-2.8546022179876616,5.2696273187311835
-2.8498596039612565,5.27398941223955
-2.8450408784957375,5.278351505747917
-2.8401460415911117,5.282713599256284
-2.8351750932473934,5.287075692764652
-2.830128033464568,5.291437786273018
-2.825004862242629,5.295799879781385
-2.8198055795816117,5.300161973289752
-2.8145301854814733,5.304524066798119
-2.809178679942228,5.3088861603064865
-2.8037510629638973,5.313248253814853
-2.7982473345464527,5.31761034732322
-2.7926674946899013,5.321972440831587
-2.78701154339425,5.326334534339954
-2.7812794806594994,5.330696627848321
-2.7754713064856418,5.335058721356688
-2.7695870208726774,5.339420814865055
-2.7636266238206133,5.343782908373422
-2.7575901153294566,5.3481450018817895
-2.751477495399186,5.352507095390156
-2.745288764029816,5.356869188898523
-2.739023921221353,5.36123128240689
-2.732682966973769,5.365593375915257
-2.7262659012870856,5.3699554694236245
-2.7197727241613165,5.374317562931991
-2.7132034355964265,5.378679656440358
-2.7132034355964265,5.378679656440358
-2.7132034355964265,5.378679656440358
inf,5.378679656440358
-2.6807468352368673,5.400107134658132
-2.6482902348773063,5.421534612875907
-2.615833634517747,5.442962091093681
-2.583377034158188,5.464389569311455
-2.550920433798627,5.4858170475292285
-2.5184638334390677,5.507244525747003
-2.4860072330795067,5.528672003964777
-2.4535506327199474,5.550099482182551
-2.4210940323603864,5.571526960400326
-2.3886374320008272,5.5929544386181
-2.356180831641268,5.614381916835874
-2.323724231281709,5.635809395053648
-2.291267630922148,5.657236873271422
-2.2588110305625886,5.678664351489196
-2.2263544302030276,5.70009182970697
-2.1938978298434684,5.721519307924745
-2.1614412294839074,5.742946786142519
-2.128984629124348,5.764374264360293
-2.096528028764789,5.785801742578067
-2.064071428405228,5.807229220795842
-2.0316148280456687,5.8286566990136155
-1.9991582276861095,5.850084177231389
-1.9667016273265485,5.871511655449164
-1.9342450269669893,5.892939133666938
-1.9017884266074283,5.914366611884712
-1.869331826247869,5.935794090102486
-1.836875225888308,5.957221568320261
-1.8044186255287489,5.978649046538035
-1.7719620251691897,6.0000765247558085
-1.7395054248096304,6.0215040029735825
-1.7070488244500694,6.042931481191357
-1.6745922240905102,6.064358959409131
-1.642135623730951,6.085786437626905
-1.60967902337139,6.10721391584468
-1.5772224230118308,6.128641394062454
-1.5447658226522698,6.150068872280228
-1.5123092222927106,6.171496350498002
-1.4798526219331496,6.192923828715776
-1.4473960215735904,6.21435130693355
-1.4149394212140312,6.235778785151324
-1.3824828208544702,6.257206263369099
-1.350026220494911,6.278633741586873
-1.3175696201353517,6.300061219804647
-1.2851130197757907,6.321488698022421
-1.2526564194162315,6.3429161762401955
-1.2201998190566705,6.3643436544579695
-1.1877432186971113,6.385771132675743
-1.1552866183375503,6.407198610893518
-1.122830017977991,6.428626089111292
-1.0903734176184319,6.450053567329066
-1.0579168172588727,6.47148104554684
-1.0254602168993117,6.492908523764615
-0.9930036165397524,6.514336001982389
-0.9605470161801914,6.5357634802001625
-0.9280904158206322,6.557190958417937
-0.8956338154610712,6.578618436635711
-0.863177215101512,6.600045914853485
-0.8307206147419528,6.621473393071259
-0.7982640143823918,6.642900871289034
-0.7658074140228326,6.664328349506808
-0.7333508136632734,6.685755827724582
-0.7008942133037124,6.7071833059423565
-0.6684376129441532,6.72861078416013
-0.6359810125845939,6.750038262377904
-0.603524412225033,6.771465740595678
-0.571067811865472,6.792893218813453
-0.5386112115059127,6.814320697031227
-0.5061546111463535,6.835748175249001
-0.4736980107867925,6.857175653466776
-0.4412414104272333,6.8786031316845495
-0.4087848100676741,6.900030609902323
-0.37632820970811487,6.921458088120097
-0.3438716093485539,6.942885566337872
-0.31141500898899466,6.964313044555646
-0.27895840862943366,6.98574052277342
-0.24650180826987445,7.007168000991194
-0.21404520791031345,7.028595479208969
-0.18158860755075423,7.050022957426743
-0.14913200719119502,7.0714504356445165
-0.11667540683163402,7.092877913862291
-0.0842188064720748,7.114305392080065
-0.051762206112515585,7.135732870297839
-0.019305605752956367,7.157160348515613
0.013150994606604627,7.178587826733388
0.04560759496616562,7.200015304951162
0.07806419532572484,7.221442783168936
0.11052079568528583,7.24287026138671
0.14297739604484505,7.264297739604484
0.17543399640440427,7.285725217822258
0.2078905967639635,7.307152696040032
0.24034719712352448,7.328580174257807
0.2728037974830837,7.350007652475581
0.3052603978426429,7.371435130693355
0.3377169982022039,7.39286260891113
0.3701735985617649,7.4142900871289035
0.4026301989213241,7.435717565346677
0.43508679928088334,7.457145043564451
0.46754339964044433,7.478572521782226
0.5000000000000036,7.5
0.5000000000000036,7.5
0.5,7.5
inf,7.5
0.5202020202020208,7.505050505050505
0.5404040404040416,7.51010101010101
0.5606060606060623,7.515151515151516
0.5808080808080796,7.52020202020202
0.6010101010101003,7.525252525252525
0.6212121212121211,7.53030303030303
0.6414141414141419,7.5353535353535355
0.6616161616161627,7.540404040404041
0.6818181818181834,7.545454545454546
0.7020202020202007,7.55050505050505
0.7222222222222214,7.555555555555555
0.7424242424242422,7.5606060606060606
0.762626262626263,7.565656565656566
0.7828282828282838,7.570707070707071
0.8030303030303045,7.575757575757576
0.8232323232323218,7.58080808080808
0.8434343434343425,7.585858585858586
0.8636363636363633,7.590909090909091
0.8838383838383841,7.595959595959596
0.9040404040404049,7.601010101010101
0.9242424242424256,7.606060606060606
0.9444444444444429,7.611111111111111
0.9646464646464636,7.616161616161616
0.9848484848484844,7.621212121212121
1.0050505050505052,7.626262626262626
1.025252525252526,7.6313131313131315
1.0454545454545467,7.636363636363637
1.065656565656564,7.641414141414141
1.0858585858585847,7.646464646464646
1.1060606060606055,7.651515151515151
1.1262626262626263,7.656565656565657
1.146464646464647,7.661616161616162
1.1666666666666679,7.666666666666667
1.1868686868686886,7.671717171717172
1.2070707070707059,7.6767676767676765
1.2272727272727266,7.681818181818182
1.2474747474747474,7.686868686868687
1.2676767676767682,7.691919191919192
1.287878787878789,7.696969696969697
1.3080808080808097,7.702020202020202
1.328282828282827,7.707070707070707
1.3484848484848477,7.712121212121212
1.3686868686868685,7.717171717171717
1.3888888888888893,7.722222222222222
1.40909090909091,7.7272727272727275
1.4292929292929308,7.732323232323233
1.449494949494948,7.737373737373737
1.4696969696969688,7.742424242424242
1.4898989898989896,7.747474747474747
1.5101010101010104,7.752525252525253
1.5303030303030312,7.757575757575758
1.550505050505052,7.762626262626263
1.5707070707070692,7.767676767676767
1.59090909090909,7.7727272727272725
1.6111111111111107,7.777777777777778
1.6313131313131315,7.782828282828283
1.6515151515151523,7.787878787878788
1.671717171717173,7.792929292929293
1.6919191919191903,7.797979797979798
1.712121212121211,7.803030303030303
1.7323232323232318,7.808080808080808
1.7525252525252526,7.813131313131313
1.7727272727272734,7.818181818181818
1.7929292929292941,7.8232323232323235
1.8131313131313114,7.828282828282828
1.8333333333333321,7.833333333333333
1.853535353535353,7.838383838383838
1.8737373737373737,7.843434343434343
1.8939393939393945,7.848484848484849
1.9141414141414153,7.853535353535354
1.934343434343436,7.858585858585859
1.9545454545454533,7.863636363636363
1.974747474747474,7.8686868686868685
1.9949494949494948,7.873737373737374
2.0151515151515156,7.878787878787879
2.0353535353535364,7.883838383838384
2.055555555555557,7.888888888888889
2.0757575757575744,7.893939393939394
2.095959595959595,7.898989898989899
2.116161616161616,7.904040404040404
2.1363636363636367,7.909090909090909
2.1565656565656575,7.914141414141414
2.1767676767676782,7.91919191919192
2.1969696969696955,7.924242424242424
2.2171717171717162,7.929292929292929
2.237373737373737,7.934343434343434
2.257575757575758,7.9393939393939394
2.2777777777777786,7.944444444444445
2.2979797979797993,7.94949494949495
2.3181818181818166,7.954545454545454
2.3383838383838373,7.959595959595959
2.358585858585858,7.9646464646464645
2.378787878787879,7.96969696969697
2.3989898989898997,7.974747474747475
2.4191919191919204,7.97979797979798
2.4393939393939377,7.984848484848484
2.4595959595959584,7.98989898989899
2.4797979797979792,7.994949494949495
2.5,8.0


==> data/recursive_envelope_gnext_left.csv <==
Y,X
4.0,-1.0
3.879692435062274,-0.9758215676947065
3.760554063302032,-0.9516431353894131
3.642584884719273,-0.9274647030841197
3.5257848993139973,-0.9032862707788262
3.410154107086205,-0.8791078384735327
3.2956925080358963,-0.8549294061682393
3.1824001021630703,-0.8307509738629458
3.070276889467728,-0.8065725415576523
2.959322869949869,-0.7823941092523589
2.8495380436094933,-0.7582156769470655
2.7409224104466006,-0.734037244641772
2.633475970461191,-0.7098588123364785
2.5271987236532656,-0.685680380031185
2.4220906700228233,-0.6615019477258917
2.318151809569864,-0.6373235154205982
2.215382142294388,-0.6131450831153047
2.113781668196395,-0.5889666508100112
2.0133503872758864,-0.5647882185047178
1.9140882995328603,-0.5406097861994243
1.8159954049673177,-0.5164313538941309
1.7190717035792584,-0.49225292158883743
1.6233171953686822,-0.46807448928354395
1.5287318803355896,-0.4438960569782505
1.4353157584799803,-0.41971762467295703
1.3430688298018543,-0.3955391923676636
1.2519910943012116,-0.3713607600623701
1.1620825519780522,-0.3471823277570767
1.0733432028323762,-0.3230038954517832
0.9857730468641835,-0.2988254631464898
0.8993720840734738,-0.2746470308411963
0.8141403144602479,-0.25046859853590286
0.7300777380245049,-0.22629016623060938
0.6471843547662455,-0.20211173392531592
0.5654601646854693,-0.17793330162002247
0.4849051677821764,-0.153754869314729
0.4055193640563669,-0.12957643700943555
0.32730275350804067,-0.10539800470414211
0.2502553361371978,-0.08121957239884865
0.17437711194383818,-0.057041140093555195
0.0996680809279619,-0.03286270778826174
0.02612824308956892,-0.00868427548296828
-0.04624240157134073,0.015494156822325177
-0.11744385305476705,0.03967258912761863
-0.18747611136071005,0.06385102143291209
-0.25633917648916976,0.08802945373820555
-0.32403304844014613,0.112207886043499
-0.3905577272136393,0.13638631834879247
-0.455913212809649,0.16056475065408593
-0.5200995052281754,0.1847431829593794
-0.5831166044692185,0.20892161526467282
-0.6449645105327783,0.23310004756996627
-0.7056432234188549,0.25727847987525976
-0.7651527431274479,0.2814569121805532
-0.823493069658558,0.30563534448584667
-0.8806642030121843,0.3298137767911401
-0.9366661431883276,0.3539922090964336
-0.9914988901869874,0.378170641401727
-1.045162444008164,0.4023490737070205
-1.0976568046518573,0.42652750601231393
-1.1489819721180674,0.4507059383176074
-1.1991379464067937,0.47488437062290084
-1.2481247275180374,0.4990628029281943
-1.295942315451797,0.5232412352334878
-1.3425907102080739,0.5474196675387812
-1.3880699117868676,0.5715980998440747
-1.4323799201881773,0.5957765321493681
-1.4755207354120041,0.6199549644546616
-1.5174923574583474,0.6441333967599551
-1.5582947863272076,0.6683118290652486
-1.5979280220185843,0.6924902613705419
-1.6363920645324779,0.7166686936758354
-1.6736869138688877,0.7408471259811289
-1.7098125700278148,0.7650255582864224
-1.7447690330092582,0.7892039905917158
-1.7785563028132185,0.8133824228970092
-1.8111743794396955,0.8375608552023027
-1.8426232628886887,0.8617392875075962
-1.8729029531601995,0.8859177198128896
-1.902013450254226,0.9100961521181831
-1.9299547541707698,0.9342745844234766
-1.9567268649098302,0.95845301672877
-1.9823297824714072,0.9826314490340634
-2.006763506855501,1.006809881339357
-2.0300280380621105,1.0309883136446503
-2.052123376091238,1.0551667459499439
-2.073049520942882,1.0793451782552372
-2.092806472617042,1.1035236105605308
-2.11139423111372,1.1277020428658242
-2.128812796432913,1.1518804751711176
-2.145062168574624,1.1760589074764112
-2.1601423475388506,1.2002373397817045
-2.1740533333255945,1.224415772086998
-2.1867951259348555,1.2485942043922915
-2.198367725366632,1.272772636697585
-2.208771131620926,1.2969510690028785
-2.218005344697737,1.3211295013081719
-2.2260703645970636,1.3453079336134652
-2.232966191318908,1.3694863659187588
-2.2386928248632683,1.3936647982240522


==> data/recursive_envelope_gnext_middle.csv <==
Y,X
inf,1.3936647982240522
-2.246325689384161,1.4295553800512035
-2.2539585539050533,1.4654459618783546
-2.261591418425946,1.501336543705506
-2.2692242829468388,1.5372271255326573
-2.276857147467731,1.5731177073598084
-2.284490011988624,1.6090082891869597
-2.2921228765095165,1.644898871014111
-2.299755741030409,1.6807894528412621
-2.3073886055513015,1.7166800346684135
-2.3150214700721943,1.7525706164955648
-2.3226543345930866,1.7884611983227159
-2.3302871991139793,1.8243517801498672
-2.337920063634872,1.8602423619770185
-2.3455529281557643,1.8961329438041696
-2.353185792676657,1.932023525631321
-2.36081865719755,1.9679141074584723
-2.368451521718442,2.0038046892856234
-2.376084386239335,2.0396952711127745
-2.3837172507602276,2.075585852939926
-2.39135011528112,2.111476434767077
-2.3989829798020126,2.1473670165942282
-2.4066158443229053,2.18325759842138
-2.4142487088437976,2.219148180248531
-2.4218815733646903,2.255038762075682
-2.429514437885583,2.2909293439028335
-2.4371473024064754,2.3268199257299846
-2.444780166927368,2.3627105075571357
-2.452413031448261,2.3986010893842873
-2.460045895969153,2.4344916712114384
-2.467678760490046,2.4703822530385895
-2.4753116250109386,2.506272834865741
-2.482944489531831,2.542163416692892
-2.4905773540527236,2.5780539985200432
-2.4982102185736164,2.613944580347195
-2.5058430830945086,2.649835162174346
-2.5134759476154014,2.685725744001497
-2.521108812136294,2.7216163258286485
-2.5287416766571864,2.7575069076557996
-2.536374541178079,2.7933974894829507
-2.544007405698972,2.8292880713101023
-2.551640270219864,2.8651786531372534
-2.559273134740757,2.9010692349644045
-2.5669059992616496,2.936959816791556
-2.574538863782542,2.972850398618707
-2.5821717283034347,3.0087409804458582
-2.5898045928243274,3.04463156227301
-2.5974374573452197,3.080522144100161
-2.6050703218661124,3.116412725927312
-2.612703186387005,3.1523033077544635
-2.6203360509078975,3.1881938895816146
-2.62796891542879,3.2240844714087658
-2.635601779949683,3.2599750532359173
-2.643234644470575,3.2958656350630684
-2.650867508991468,3.3317562168902195
-2.6585003735123607,3.367646798717371
-2.666133238033253,3.403537380544522
-2.6737661025541457,3.4394279623716733
-2.6813989670750384,3.475318544198825
-2.6890318315959307,3.511209126025976
-2.6966646961168235,3.547099707853127
-2.704297560637716,3.5829902896802786
-2.7119304251586085,3.6188808715074297
-2.7195632896795012,3.6547714533345808
-2.727196154200394,3.6906620351617323
-2.7348290187212863,3.7265526169888834
-2.742461883242179,3.7624431988160345
-2.7500947477630717,3.7983337806431856
-2.757727612283964,3.834224362470337
-2.7653604768048567,3.8701149442974883
-2.7729933413257495,3.9060055261246394
-2.7806262058466418,3.941896107951791
-2.7882590703675345,3.977786689778942
-2.7958919348884272,4.0136772716060936
-2.8035247994093195,4.049567853433245
-2.8111576639302123,4.085458435260396
-2.818790528451105,4.121349017087547
-2.8264233929719973,4.157239598914698
-2.83405625749289,4.19313018074185
-2.8416891220137828,4.229020762569001
-2.849321986534675,4.264911344396152
-2.856954851055568,4.300801926223303
-2.8645877155764605,4.336692508050454
-2.872220580097353,4.3725830898776055
-2.8798534446182456,4.4084736717047575
-2.8874863091391383,4.444364253531909
-2.8951191736600306,4.48025483535906
-2.9027520381809233,4.516145417186211
-2.910384902701816,4.552035999013362
-2.9180177672227083,4.587926580840513
-2.925650631743601,4.623817162667665
-2.933283496264494,4.659707744494816
-2.940916360785386,4.695598326321967
-2.948549225306279,4.731488908149118
-2.9561820898271716,4.767379489976269
-2.963814954348064,4.8032700718034205
-2.9714478188689566,4.8391606536305725
-2.9790806833898493,4.875051235457724
-2.9867135479107416,4.910941817284875
-2.9943464124316344,4.946832399112026


==> data/recursive_envelope_gnext_right.csv <==
Y,X
inf,4.946832399112026
-2.9963824757210062,4.957470455686652
-2.9979658660196193,4.968108512261278
-2.9990965833275,4.978746568835904
-2.9997746276446478,4.98938462541053
-2.999999998971063,5.000022681985156
-2.9997726973067174,5.010660738559782
-2.999092722651639,5.021298795134408
-2.997960075005828,5.031936851709034
-2.9963747543692847,5.04257490828366
-2.99433676074198,5.053212964858286
-2.991846094123943,5.063851021432912
-2.9889027545151734,5.074489078007538
-2.985506741915664,5.085127134582164
-2.981658056325408,5.09576519115679
-2.977356697744405,5.106403247731416
-2.9726026661726834,5.117041304306042
-2.9673959616102152,5.127679360880668
-2.961736584056993,5.138317417455294
-2.9556245335130384,5.14895547402992
-2.949059809978351,5.159593530604546
-2.942042413452924,5.170231587179172
-2.9345723439367504,5.180869643753798
-2.9266496014298298,5.191507700328424
-2.9182741859321837,5.20214575690305
-2.909446097443791,5.212783813477675
-2.9001653359646653,5.223421870052301
-2.890431901494793,5.234059926626927
-2.880245794034188,5.2446979832015534
-2.8696070135828293,5.2553360397761795
-2.858515560140745,5.2659740963508055
-2.846971433707914,5.2766121529254315
-2.8349746342843503,5.2872502095000575
-2.8225251618700327,5.2978882660746835
-2.8096230164649896,5.30852632264931
-2.7962681980691926,5.319164379223936
-2.782460706682677,5.329802435798562
-2.768200542305401,5.340440492373188
-2.753487704937399,5.351078548947814
-2.738322194578643,5.36171660552244
-2.722704011229162,5.372354662097066
-2.7066331548889266,5.382992718671692
-2.690109625557966,5.393630775246318
-2.6731334232362585,5.404268831820944
-2.6557045479238184,5.41490688839557
-2.6378229996206244,5.425544944970196
-2.619488778326705,5.436183001544822
-2.6007018840420315,5.446821058119448
-2.5814623167666326,5.457459114694074
-2.56177007650048,5.4680971712687
-2.5416251632436015,5.478735227843326
-2.5210275769959694,5.489373284417952
-2.4999773177576117,5.500011340992578
-2.4784743855285,5.510649397567204
-2.456518780308663,5.52128745414183
-2.434110502098072,5.531925510716456
-2.4112495508967555,5.542563567291082
-2.387935926704685,5.553201623865708
-2.3641696295218892,5.563839680440334
-2.3399506593483395,5.57447773701496
-2.315279016184064,5.585115793589586
-2.290154700029035,5.595753850164212
-2.264577710883273,5.606391906738838
-2.2385480487467646,5.617029963313464
-2.2120657136195305,5.62766801988809
-2.1851307055015425,5.638306076462716
-2.157743024392829,5.648944133037342
-2.1299026702933617,5.659582189611968
-2.1016096432031617,5.670220246186594
-2.072863943122215,5.68085830276122
-2.0436655700505497,5.691496359335846
-2.0140145239881093,5.702134415910472
-1.9839108049349647,5.712772472485098
-1.9533544128910592,5.723410529059724
-1.922345347856421,5.73404858563435
-1.890883609831036,5.7446866422089755
-1.8589691988149326,5.7553246987836015
-1.8266021148080682,5.7659627553582276
-1.793782357810457,5.776600811932854
-1.7605099278221275,5.78723886850748
-1.726784824843051,5.797876925082106
-1.6926070488732279,5.808514981656732
-1.657976599912658,5.819153038231358
-1.6228934779613695,5.829791094805984
-1.5873576830193485,5.84042915138061
-1.5513692150865523,5.851067207955236
-1.5149280741630378,5.861705264529862
-1.4780342602487906,5.872343321104488
-1.4406877733437966,5.882981377679114
-1.4028886134480558,5.89361943425374
-1.3646367805615682,5.904257490828366
-1.3259322746843623,5.914895547402992
-1.2867750958164095,5.925533603977618
-1.24716524395771,5.936171660552244
-1.2071027191082635,5.94680971712687
-1.1665875212680987,5.957447773701496
-1.1256196504371871,5.968085830276122
-1.0841991066155288,5.978723886850748
-1.0423258898031236,5.989361943425374
-1.0,6.0


==> data/runtimes.csv <==
0,upperfreq,uppertime,lowerfreq,lowertime
0,1.0,38.0,8.0,46.0
1,10.0,54.92,9.0,57.04
2,25.0,71.84,13.0,68.08
3,46.0,88.76,37.0,79.12
4,70.0,105.68,60.0,90.16
5,52.0,122.60000000000001,68.0,101.19999999999999
6,43.0,139.52,66.0,112.24
7,48.0,156.44,68.0,123.28
8,49.0,173.36,57.0,134.32
9,27.0,190.28000000000003,60.0,145.35999999999999
10,32.0,207.20000000000002,48.0,156.39999999999998
11,20.0,224.12,38.0,167.44
12,21.0,241.04000000000002,21.0,178.48
13,23.0,257.96000000000004,26.0,189.51999999999998
14,18.0,274.88,16.0,200.56
15,21.0,291.8,22.0,211.6
16,11.0,308.72,13.0,222.64
17,9.0,325.64000000000004,9.0,233.67999999999998
18,6.0,342.56000000000006,8.0,244.71999999999997
19,9.0,359.48,7.0,255.76
20,11.0,376.40000000000003,3.0,266.79999999999995
21,9.0,393.32000000000005,6.0,277.84
22,8.0,410.24,2.0,288.88
23,8.0,427.16,4.0,299.91999999999996
24,11.0,444.08000000000004,3.0,310.96
25,10.0,461.00000000000006,2.0,322.0
26,10.0,477.9200000000001,5.0,333.03999999999996
27,13.0,494.84000000000003,0.0,344.08
28,14.0,511.76000000000005,2.0,355.12
29,9.0,528.6800000000001,1.0,366.15999999999997
30,8.0,545.6,1.0,377.2
31,7.0,562.5200000000001,2.0,388.23999999999995
32,8.0,579.44,0.0,399.28
33,10.0,596.36,2.0,410.32
34,2.0,613.2800000000001,0.0,421.35999999999996
35,3.0,630.2,1.0,432.4
36,1.0,647.1200000000001,0.0,443.43999999999994
37,1.0,664.0400000000001,0.0,454.47999999999996
38,0.0,680.96,0.0,465.52
39,2.0,697.8800000000001,0.0,476.55999999999995
40,1.0,714.8000000000001,1.0,487.59999999999997
41,2.0,731.72,0.0,498.64
42,0.0,748.6400000000001,0.0,509.67999999999995
43,0.0,765.5600000000001,0.0,520.72
44,0.0,782.48,0.0,531.76
45,0.0,799.4000000000001,0.0,542.8
46,1.0,816.32,1.0,553.8399999999999
47,0.0,833.2400000000001,1.0,564.88
48,1.0,850.1600000000001,0.0,575.92
49,1.0,867.08,1.0,586.9599999999999
50,0.0,884.0,0.0,598.0


==> data/runtimes_raw.csv <==
0,uppertime,lowertime
0,82,61
1,102,51
2,209,51
3,92,54
4,204,152
5,335,74
6,342,91
7,77,89
8,93,115
9,126,71
10,414,70
11,101,129
12,191,152
13,180,151
14,610,157
15,162,114
16,384,198
17,276,173
18,310,136
19,116,91
20,603,171
21,398,84
22,64,63
23,85,59
24,66,122
25,213,120
26,79,82
27,87,54
28,84,78
29,155,84
30,165,91
31,92,169
32,220,106
33,72,140
34,283,152
35,292,152
36,127,104
37,177,118
38,137,182
39,250,134
40,232,237
41,134,124
42,519,207
43,99,163
44,294,138
45,305,80
46,270,87
47,105,101
48,261,265
49,68,83
50,72,142
51,102,101
52,470,378
53,176,171
54,392,186
55,211,170
56,111,113
57,150,96
58,520,413
59,104,93
60,91,338
61,145,132
62,177,250
63,567,126
64,243,144
65,180,136
66,188,99
67,215,96
68,408,126
69,122,114
70,230,116
71,545,218
72,362,112
73,134,110
74,589,215
75,238,229
76,233,170
77,582,133
78,589,212
79,189,161
80,161,139
81,270,145
82,225,120
83,291,92
84,555,189
85,484,165
86,338,195
87,723,141
88,163,182
89,85,97
90,98,130
91,553,124
92,232,266
93,429,154
94,275,128
95,495,153
96,224,124
97,185,103
98,419,163
99,145,138
100,132,222
101,522,228
102,277,149
103,155,111
104,166,192
105,303,145
106,173,137
107,565,251
108,154,112
109,499,377
110,264,168
111,93,137
112,275,166
113,207,168
114,90,124
115,123,95
116,96,168
117,104,156
118,148,135
119,179,87
120,115,120
121,574,201
122,164,104
123,210,246
124,123,94
125,143,131
126,139,157
127,68,137
128,219,98
129,114,316
130,365,153
131,529,227
132,195,248
133,591,247
134,245,134
135,607,291
136,250,139
137,363,133
138,609,174
139,292,162
140,158,125
141,175,198
142,244,358
143,601,306
144,158,393
145,106,145
146,222,191
147,166,154
148,463,162
149,119,96
150,389,419
151,108,126
152,216,209
153,115,92
154,103,148
155,704,172
156,528,203
157,417,215
158,143,116
159,610,133
160,98,120
161,130,115
162,177,114
163,200,145
164,137,89
165,529,268
166,158,111
167,398,234
168,512,161
169,306,224
170,208,158
171,515,104
172,560,164
173,138,127
174,101,133
175,131,147
176,408,130
177,884,121
178,335,194
179,388,177
180,167,165
181,564,196
182,112,96
183,128,133
184,322,101
185,183,153
186,449,148
187,520,177
188,125,128
189,196,204
190,127,216
191,369,200
192,271,253
193,386,193
194,122,119
195,323,132
196,180,135
197,127,180
198,670,232
199,307,339
200,329,146
201,181,101
202,420,163
203,360,107
204,279,150
205,201,161
206,126,154
207,174,150
208,162,126
209,167,185
210,573,598
211,364,192
212,125,139
213,208,103
214,605,138
215,149,113
216,142,77
217,447,151
218,304,264
219,150,146
220,252,141
221,148,140
222,489,191
223,178,104
224,188,313
225,552,151
226,570,134
227,211,124
228,733,279
229,293,119
230,201,80
231,373,167
232,275,155
233,503,150
234,272,161
235,244,120
236,335,169
237,162,147
238,94,117
239,104,101
240,258,180
241,250,143
242,222,164
243,170,148
244,106,126
245,481,241
246,178,114
247,130,146
248,344,244
249,495,326
250,152,139
251,183,164
252,231,146
253,270,185
254,463,167
255,226,198
256,522,201
257,157,112
258,522,309
259,562,284
260,91,104
261,292,125
262,246,123
263,185,97
264,398,171
265,574,203
266,379,156
267,234,178
268,149,236
269,119,148
270,101,104
271,300,240
272,100,118
273,118,104
274,250,128
275,128,105
276,127,99
277,227,172
278,255,138
279,226,96
280,114,147
281,66,111
282,95,125
283,455,329
284,223,258
285,153,172
286,167,138
287,120,136
288,828,223
289,148,162
290,212,165
291,462,163
292,196,132
293,180,178
294,168,89
295,277,110
296,110,157
297,146,126
298,197,160
299,169,163
300,218,94
301,324,124
302,187,161
303,159,88
304,356,262
305,77,83
306,99,91
307,85,102
308,735,562
309,235,129
310,299,193
311,112,141
312,531,208
313,177,124
314,373,148
315,223,223
316,439,147
317,147,90
318,172,98
319,261,140
320,107,125
321,194,136
322,199,126
323,175,144
324,191,144
325,205,222
326,126,108
327,106,105
328,138,118
329,125,92
330,711,245
331,98,145
332,426,178
333,494,167
334,148,106
335,120,116
336,106,91
337,150,99
338,384,139
339,129,90
340,97,115
341,112,107
342,212,163
343,506,95
344,313,198
345,81,96
346,289,187
347,182,146
348,82,104
349,159,189
350,170,119
351,147,112
352,182,135
353,113,136
354,462,147
355,178,119
356,282,222
357,90,119
358,121,108
359,454,434
360,126,126
361,137,111
362,417,113
363,467,343
364,117,60
365,461,101
366,114,92
367,256,131
368,251,107
369,120,119
370,102,120
371,86,151
372,419,175
373,116,110
374,501,168
375,534,146
376,281,149
377,162,150
378,443,183
379,582,133
380,118,102
381,122,144
382,179,169
383,178,181
384,136,132
385,121,106
386,325,222
387,461,276
388,117,166
389,210,117
390,87,164
391,427,84
392,115,108
393,107,165
394,397,262
395,217,156
396,517,113
397,174,101
398,225,139
399,544,221
400,175,117
401,141,90
402,302,138
403,100,89
404,100,98
405,107,103
406,200,102
407,262,125
408,126,199
409,156,105
410,458,181
411,96,108
412,121,78
413,102,136
414,110,82
415,323,157
416,160,107
417,109,120
418,151,102
419,466,148
420,264,181
421,228,119
422,173,164
423,112,125
424,103,113
425,632,305
426,158,104
427,123,115
428,193,215
429,224,136
430,207,109
431,176,127
432,508,169
433,180,85
434,159,133
435,92,97
436,113,151
437,369,193
438,236,113
439,580,157
440,95,148
441,250,148
442,143,87
443,169,97
444,73,189
445,187,107
446,562,195
447,164,132
448,182,122
449,127,96
450,69,108
451,487,209
452,274,122
453,160,105
454,451,147
455,118,115
456,205,121
457,120,169
458,158,89
459,130,102
460,634,158
461,199,177
462,126,127
463,295,158
464,403,170
465,108,144
466,150,146
467,179,124
468,104,161
469,122,120
470,249,286
471,500,189
472,248,169
473,642,337
474,251,128
475,436,167
476,494,281
477,314,174
478,540,278
479,131,213
480,112,134
481,227,225
482,201,143
483,621,223
484,266,158
485,176,102
486,302,154
487,253,213
488,176,239
489,175,103
490,466,233
491,120,128
492,105,136
493,266,123
494,300,222
495,137,141
496,597,116
497,140,178
498,549,200
499,254,152
500,235,203
501,286,134
502,212,138
503,544,158
504,590,186
505,106,106
506,254,289
507,337,215
508,66,85
509,142,95
510,213,115
511,158,127
512,466,193
513,497,163
514,441,101
515,649,110
516,176,140
517,514,215
518,171,175
519,303,144
520,329,148
521,144,85
522,608,170
523,589,389
524,462,212
525,169,174
526,506,122
527,94,94
528,449,566
529,170,222
530,315,153
531,131,161
532,133,119
533,530,314
534,94,99
535,321,136
536,217,177
537,192,170
538,112,160
539,210,264
540,176,93
541,520,213
542,318,146
543,117,92
544,169,130
545,95,95
546,80,86
547,97,112
548,191,113
549,234,209
550,141,160
551,204,181
552,121,155
553,357,230
554,159,215
555,490,197
556,118,117
557,150,151
558,861,249
559,283,133
560,622,123
561,271,240
562,268,124
563,446,344
564,505,205
565,231,127
566,181,112
567,231,202
568,99,99
569,213,190
570,164,83
571,294,130
572,599,200
573,295,308
574,205,157
575,83,104
576,521,196
577,285,117
578,176,109
579,409,168
580,202,115
581,220,112
582,119,156
583,131,94
584,479,153
585,174,117
586,178,91
587,271,96
588,270,141
589,433,181
590,111,119
591,145,88
592,385,168
593,76,76
594,120,179
595,117,148
596,114,142
597,351,129
598,134,110
599,146,363
600,506,157
601,114,101
602,101,88
603,121,203
604,245,118
605,153,120
606,347,100
607,165,83
608,115,105
609,135,78
610,79,92
611,116,89
612,177,112
613,403,155
614,298,174
615,79,71
616,523,496
617,339,210
618,264,111
619,166,142
620,554,121
621,381,135
622,125,131
623,498,126
624,114,85
625,185,104
626,219,126
627,128,93
628,170,80
629,145,111
630,150,164
631,150,120
632,222,138
633,290,193
634,265,96
635,291,95
636,84,73
637,119,49
638,155,228
639,494,190
640,138,125
641,379,211
642,122,95
643,121,120
644,118,112
645,187,153
646,142,137
647,262,226
648,358,86
649,461,288
650,64,101
651,165,218
652,266,119
653,110,62
654,100,66
655,65,84
656,285,200
657,150,123
658,132,61
659,209,68
660,127,133
661,123,133
662,163,98
663,488,213
664,438,149
665,186,102
666,153,112
667,169,117
668,165,91
669,168,101
670,108,104
671,381,184
672,79,81
673,193,129
674,105,73
675,79,58
676,126,88
677,116,76
678,58,52
679,72,54
680,258,146
681,38,46
682,136,108
683,140,124
684,215,277
685,124,107
686,438,135
687,113,81
688,129,119
689,126,78
690,197,102
691,299,240

